Data-Efficient Scaling-Law Discovery for Recommendation Systems via Coupled Hyperparameter Scaling

Large-scale ranking and recommendation models of Web platforms benefit from increased compute much as large language models do, and their scaling behavior is broadly power-law in form. Yet ranking models have heterogeneous architectures which makes their scaling law less straightforward than that of LLMs. We address how to discover the scaling law of an arbitrary ranking model efficiently. We introduce a scaling layer, which groups primitive architecture parameters into semantically coherent groups and defines how they co-vary, inducing a mapping from a low-dimensional space of hyper-hyperparameters into the full architecture space. On top of it, Axia fits scaling-informed surrogates, selects configurations by a posterior-based acquisition criterion, and returns a Pareto frontier from which per-model operating points are validated -- replacing exhaustive sweeps with a small number of informative runs. A fleet-level evaluation protocol, computed on a fixed representative model set under matched trial budgets, makes refinements to either component measurable. Our contribution is an automated system that learns model-specific complexity-quality relationships and gives uncertainty-aware guidance for allocating compute across a heterogeneous model ecosystem. Across 34 model iterations in two development cycles on Meta's ads ranking and retrieval system, the workflow yielded a mean 0.66% offline normalized-entropy improvement and 0.36% cumulative online lift.

==> figures/acquisition-comparison/observations-long.csv <==
group,mflops,ne_delta_percent
Initialization,106.67,-0.2584842866625747
Initialization,148.12,-0.1963588077157019
Initialization,23.63,0.111184639897699
Initialization,124.46,-0.4184123281107732
Initialization,106.03,-0.39707823656793817
Initialization,52.75,-0.3192353914772017
Initialization,40.07,-0.10715680344731693
Initialization,20.84,0.20812221017978416
Initialization,76.21,-0.16146939807728522
Initialization,117.33,-0.29242583961972546
Initialization,142.32,-0.2337585024602129
Initialization,46.67,0.44260718477242555
Initialization,54.23,-0.19630840861493137
Initialization,38.86,0.14350230472339742
Initialization,84.47,-0.4176736989356722
Initialization,95.55,-0.34700211194038655
EI,137.15,-0.4312198830773717
EI,149.67000000000002,-0.4894865959569894
EI,151.3,-0.4077109173534432
EI,152.37,-0.4332659647569237
EHVI,26.32,0.16559103648483564
EHVI,36.13,-0.21282228985737284
EHVI,100.3,-0.35019969180097865
EHVI,17.2,0.3619136107219312


==> figures/acquisition-comparison/paths-long.csv <==
group,segment,mflops,ne_delta_percent
Initialization,0,20.84,0.5126071847724256
Initialization,0,20.84,0.5126071847724256
Initialization,0,20.84,0.20812221017978416
Initialization,0,23.63,0.20812221017978416
Initialization,0,23.63,0.111184639897699
Initialization,0,40.07,0.111184639897699
Initialization,0,40.07,-0.10715680344731693
Initialization,0,52.75,-0.10715680344731693
Initialization,0,52.75,-0.3192353914772017
Initialization,0,84.47,-0.3192353914772017
Initialization,0,84.47,-0.4176736989356722
Initialization,0,124.46,-0.4176736989356722
Initialization,0,124.46,-0.4184123281107732
Initialization,0,180.0,-0.4184123281107732
EI,0,137.15,-0.4184123281107732
EI,0,137.15,-0.4312198830773717
EI,0,149.67000000000002,-0.4312198830773717
EI,1,149.67000000000002,-0.4312198830773717
EI,1,149.67000000000002,-0.4894865959569894
EI,1,180.0,-0.4894865959569894
EHVI,0,17.2,0.5126071847724256
EHVI,0,17.2,0.3619136107219312
EHVI,0,20.84,0.3619136107219312
EHVI,1,36.13,0.111184639897699
EHVI,1,36.13,-0.21282228985737284
EHVI,1,40.07,-0.21282228985737284
EHVI,2,40.07,-0.21282228985737284
EHVI,2,40.07,-0.21282228985737284
EHVI,2,52.75,-0.21282228985737284


==> figures/batch-schedules/prod3d-qlognehvi-schedules/observations.csv <==
observed_batch,mflops,ne_delta_percent,draw_marker
1,38.86,0.14350230472339742,1
1,124.46,-0.4184123281107732,1
1,20.84,0.20812221017978416,1
1,106.03,-0.39707823656792707,1
2,9.64,0.7339671198810294,1
2,16.3,0.24470128706530758,1
2,27.919999999999998,0.1867120636311448,1
3,47.75,-0.11323618444091244,1
3,81.23,-0.3066936650277463,1
3,31.9,-0.055323413927133025,1
4,60.41,-0.30043403605276575,1
4,38.76,-0.09047954310614781,1
4,94.05,-0.40655293653785174,1
4,23.58,-0.025271175378693833,1
5,47.33,-0.2632210602995677,1
5,73.30999999999999,-0.3405746706774737,1
5,40.03,-0.13811875689714315,1
6,137.16,-0.4288632219460631,1
6,76.63,-0.4035587762770465,1
6,18.720000000000002,0.1693362445621016,1


==> figures/batch-schedules/prod3d-qlognehvi-schedules/paths.csv <==
path_id,mflops,ne_delta_percent
b1_fill,20.84,0.8037369403906549
b1_fill,20.84,0.20812221017978416
b1_fill,38.86,0.20812221017978416
b1_fill,38.86,0.14350230472339742
b1_fill,106.03,0.14350230472339742
b1_fill,106.03,-0.39707823656792707
b1_fill,124.46,-0.39707823656792707
b1_fill,124.46,-0.4184123281107732
b1_fill,160,-0.4184123281107732
b1_fill,160,0.8037369403906549
b2_fill,9.64,0.8037369403906549
b2_fill,9.64,0.7339671198810294
b2_fill,16.3,0.7339671198810294
b2_fill,16.3,0.24470128706530758
b2_fill,20.84,0.24470128706530758
b2_fill,20.84,0.20812221017978416
b2_fill,27.919999999999998,0.20812221017978416
b2_fill,27.919999999999998,0.1867120636311448
b2_fill,38.86,0.1867120636311448
b2_fill,38.86,0.14350230472339742
b2_fill,106.03,0.14350230472339742
b2_fill,106.03,-0.39707823656792707
b2_fill,124.46,-0.39707823656792707
b2_fill,124.46,-0.4184123281107732
b2_fill,160,-0.4184123281107732
b2_fill,160,0.8037369403906549
b3_fill,9.64,0.8037369403906549
b3_fill,9.64,0.7339671198810294
b3_fill,16.3,0.7339671198810294
b3_fill,16.3,0.24470128706530758
b3_fill,20.84,0.24470128706530758
b3_fill,20.84,0.20812221017978416
b3_fill,27.919999999999998,0.20812221017978416
b3_fill,27.919999999999998,0.1867120636311448
b3_fill,31.9,0.1867120636311448
b3_fill,31.9,-0.055323413927133025
b3_fill,47.75,-0.055323413927133025
b3_fill,47.75,-0.11323618444091244
b3_fill,81.23,-0.11323618444091244
b3_fill,81.23,-0.3066936650277463
b3_fill,106.03,-0.3066936650277463
b3_fill,106.03,-0.39707823656792707
b3_fill,124.46,-0.39707823656792707
b3_fill,124.46,-0.4184123281107732
b3_fill,160,-0.4184123281107732
b3_fill,160,0.8037369403906549
b4_fill,9.64,0.8037369403906549
b4_fill,9.64,0.7339671198810294
b4_fill,16.3,0.7339671198810294
b4_fill,16.3,0.24470128706530758
b4_fill,20.84,0.24470128706530758
b4_fill,20.84,0.20812221017978416
b4_fill,23.58,0.20812221017978416
b4_fill,23.58,-0.025271175378693833
b4_fill,31.9,-0.025271175378693833
b4_fill,31.9,-0.055323413927133025
b4_fill,38.76,-0.055323413927133025
b4_fill,38.76,-0.09047954310614781
b4_fill,47.75,-0.09047954310614781
b4_fill,47.75,-0.11323618444091244
b4_fill,60.41,-0.11323618444091244
b4_fill,60.41,-0.30043403605276575
b4_fill,81.23,-0.30043403605276575
b4_fill,81.23,-0.3066936650277463
b4_fill,94.05,-0.3066936650277463
b4_fill,94.05,-0.40655293653785174
b4_fill,124.46,-0.40655293653785174
b4_fill,124.46,-0.4184123281107732
b4_fill,160,-0.4184123281107732
b4_fill,160,0.8037369403906549
b5_fill,9.64,0.8037369403906549
b5_fill,9.64,0.7339671198810294
b5_fill,16.3,0.7339671198810294
b5_fill,16.3,0.24470128706530758
b5_fill,20.84,0.24470128706530758
b5_fill,20.84,0.20812221017978416
b5_fill,23.58,0.20812221017978416
b5_fill,23.58,-0.025271175378693833
b5_fill,31.9,-0.025271175378693833
b5_fill,31.9,-0.055323413927133025
b5_fill,38.76,-0.055323413927133025
b5_fill,38.76,-0.09047954310614781
b5_fill,40.03,-0.09047954310614781
b5_fill,40.03,-0.13811875689714315
b5_fill,47.33,-0.13811875689714315
b5_fill,47.33,-0.2632210602995677
b5_fill,60.41,-0.2632210602995677
b5_fill,60.41,-0.30043403605276575
b5_fill,73.30999999999999,-0.30043403605276575
b5_fill,73.30999999999999,-0.3405746706774737
b5_fill,94.05,-0.3405746706774737
b5_fill,94.05,-0.40655293653785174
b5_fill,124.46,-0.40655293653785174
b5_fill,124.46,-0.4184123281107732
b5_fill,160,-0.4184123281107732
b5_fill,160,0.8037369403906549
b6_fill,9.64,0.8037369403906549
b6_fill,9.64,0.7339671198810294
b6_fill,16.3,0.7339671198810294
b6_fill,16.3,0.24470128706530758
b6_fill,18.720000000000002,0.24470128706530758
b6_fill,18.720000000000002,0.1693362445621016
b6_fill,23.58,0.1693362445621016
b6_fill,23.58,-0.025271175378693833
b6_fill,31.9,-0.025271175378693833
b6_fill,31.9,-0.055323413927133025
b6_fill,38.76,-0.055323413927133025
b6_fill,38.76,-0.09047954310614781
b6_fill,40.03,-0.09047954310614781
b6_fill,40.03,-0.13811875689714315
b6_fill,47.33,-0.13811875689714315
b6_fill,47.33,-0.2632210602995677
b6_fill,60.41,-0.2632210602995677
b6_fill,60.41,-0.30043403605276575
b6_fill,73.30999999999999,-0.30043403605276575
b6_fill,73.30999999999999,-0.3405746706774737
b6_fill,76.63,-0.3405746706774737
b6_fill,76.63,-0.4035587762770465
b6_fill,94.05,-0.4035587762770465
b6_fill,94.05,-0.40655293653785174
b6_fill,124.46,-0.40655293653785174
b6_fill,124.46,-0.4184123281107732
b6_fill,137.16,-0.4184123281107732
b6_fill,137.16,-0.4288632219460631
b6_fill,160,-0.4288632219460631
b6_fill,160,0.8037369403906549
ref1_line,20.84,0.8037369403906549
ref1_line,20.84,0.20812221017978416
ref1_line,23.63,0.20812221017978416
ref1_line,23.63,0.111184639897699
ref1_line,40.07,0.111184639897699
ref1_line,40.07,-0.10715680344731693
ref1_line,52.75,-0.10715680344731693
ref1_line,52.75,-0.3192353914772017
ref1_line,84.47,-0.3192353914772017
ref1_line,84.47,-0.41767369893565
ref1_line,124.46,-0.41767369893565
ref1_line,124.46,-0.4184123281107732
ref1_line,180,-0.4184123281107732
ref2_line,20.16,0.8037369403906549
ref2_line,20.16,0.2803440972504623
ref2_line,20.84,0.2803440972504623
ref2_line,20.84,0.20812221017978416
ref2_line,23.63,0.20812221017978416
ref2_line,23.63,0.111184639897699
ref2_line,40.07,0.111184639897699
ref2_line,40.07,-0.10715680344731693
ref2_line,52.75,-0.10715680344731693
ref2_line,52.75,-0.3192353914772017
ref2_line,84.47,-0.3192353914772017
ref2_line,84.47,-0.41767369893565
ref2_line,124.46,-0.41767369893565
ref2_line,124.46,-0.4184123281107732
ref2_line,180,-0.4184123281107732
ref3_line,20.16,0.8037369403906549
ref3_line,20.16,0.2803440972504623
ref3_line,20.84,0.2803440972504623
ref3_line,20.84,0.20812221017978416
ref3_line,23.63,0.20812221017978416
ref3_line,23.63,0.111184639897699
ref3_line,31.79,0.111184639897699
ref3_line,31.79,-0.15003207336686808
ref3_line,39.61,-0.15003207336686808
ref3_line,39.61,-0.2658899021305894
ref3_line,52.75,-0.2658899021305894
ref3_line,52.75,-0.3192353914772017
ref3_line,68.58,-0.3192353914772017
ref3_line,68.58,-0.33817493906470597
ref3_line,84.47,-0.33817493906470597
ref3_line,84.47,-0.41767369893565
ref3_line,112.55,-0.41767369893565
ref3_line,112.55,-0.43612824184597887
ref3_line,180,-0.43612824184597887


==> figures/batch-schedules/prod3d-qlognehvi-schedules/trajectories.csv <==
schedule,metric,batch,trials,value,annotate
two,hv,2,20,115.54074900904338,0
eight,hv,1,16,115.36628232403277,0
eight,hv,2,24,116.12572994568835,1
continuation,hv,1,16,115.36628232403277,1
continuation,hv,2,20,115.54074900904338,1
continuation,hv,3,24,120.92002027878566,1
six,hv,1,4,83.51589252878297,1
six,hv,2,8,85.0767595813662,0
six,hv,3,12,108.28935181102486,0
six,hv,4,16,115.7304180606229,0
six,hv,5,20,118.80181260554615,0
six,hv,6,24,120.40374157618797,1


==> figures/frontier-prediction/curves-long.csv <==
series,mflops,ne_delta_percent
inverse_power,21.0,0.20566560096764164
inverse_power,21.25,0.19639547028227344
inverse_power,21.5,0.18734101103254908
inverse_power,21.75,0.17849478428308974
inverse_power,22.0,0.16984968929938393
inverse_power,22.25,0.1613989445447217
inverse_power,22.5,0.15313606994418194
inverse_power,22.75,0.1450548703182175
inverse_power,23.0,0.13714941989659835
inverse_power,23.25,0.12941404783195498
inverse_power,23.5,0.12184332463771597
inverse_power,23.75,0.11443204948293761
inverse_power,24.0,0.1071752382813207
inverse_power,24.25,0.10006811251701553
inverse_power,24.5,0.09310608875454651
inverse_power,24.75,0.08628476878485003
inverse_power,25.0,0.0795999303624173
inverse_power,25.25,0.07304751849281921
inverse_power,25.5,0.06662363723286546
inverse_power,25.75,0.06032454196842618
inverse_power,26.0,0.05414663213776372
inverse_power,26.25,0.04808644437093168
inverse_power,26.5,0.042140646017352346
inverse_power,26.75,0.03630602903643698
inverse_power,27.0,0.03057950422773459
inverse_power,27.25,0.02495809577871544
inverse_power,27.5,0.019438936109827942
inverse_power,27.75,0.014019260998510141
inverse_power,28.0,0.008696404964125826
inverse_power,28.25,0.003467796898370956
inverse_power,28.5,-0.0016690440747146873
inverse_power,28.75,-0.006716512522408902
inverse_power,29.0,-0.011676920424152915
inverse_power,29.25,-0.01655250070150549
inverse_power,29.5,-0.02134541056855177
inverse_power,29.75,-0.02605773471345829
inverse_power,30.0,-0.030691488320788718
inverse_power,30.25,-0.0352486199441171
inverse_power,30.5,-0.0397310142371321
inverse_power,30.75,-0.04414049455172542
inverse_power,31.0,-0.04847882541011428
inverse_power,31.25,-0.05274771485850316
inverse_power,31.5,-0.05694881670846863
inverse_power,31.75,-0.061083732672617685
inverse_power,32.0,-0.0651540143999485
inverse_power,32.25,-0.06916116541665351
inverse_power,32.5,-0.07310664297727199
inverse_power,32.75,-0.07699185983109924
inverse_power,33.0,-0.08081818590820466
inverse_power,33.25,-0.08458694992947713
inverse_power,33.5,-0.08829944094456144
inverse_power,33.75,-0.09195690980130511
inverse_power,34.0,-0.09556057055053468
inverse_power,34.25,-0.09911160178920353
inverse_power,34.5,-0.10261114794515303
inverse_power,34.75,-0.10606032050644032
inverse_power,35.0,-0.10946019919791938
inverse_power,35.25,-0.11281183310779541
inverse_power,35.5,-0.11611624176652846
inverse_power,35.75,-0.11937441618050659
inverse_power,36.0,-0.12258731982264237
inverse_power,36.25,-0.1257558895819355
inverse_power,36.5,-0.12888103667397788
inverse_power,36.75,-0.13196364751442147
inverse_power,37.0,-0.13500458455693032
inverse_power,37.25,-0.13800468709735947
inverse_power,37.5,-0.14096477204583735
inverse_power,37.75,-0.1438856346681172
inverse_power,38.0,-0.14676804929771858
inverse_power,38.25,-0.14961277002008
inverse_power,38.5,-0.15242053132998867
inverse_power,38.75,-0.1551920487637637
inverse_power,39.0,-0.15792801950695878
inverse_power,39.25,-0.16062912297880594
inverse_power,39.5,-0.16329602139460997
inverse_power,39.75,-0.1659293603068157
inverse_power,40.0,-0.16852976912578033
inverse_power,40.25,-0.17109786162121665
inverse_power,40.5,-0.17363423640496256
inverse_power,40.75,-0.1761394773960201
inverse_power,41.0,-0.17861415426860816
inverse_power,41.25,-0.18105882288383945
inverse_power,41.5,-0.18347402570596527
inverse_power,41.75,-0.18586029220335476
inverse_power,42.0,-0.18821813923551867
inverse_power,42.25,-0.19054807142611097
inverse_power,42.5,-0.19285058152289647
inverse_power,42.75,-0.1951261507450619
inverse_power,43.0,-0.1973752491183589
inverse_power,43.25,-0.1995983357987452
inverse_power,43.5,-0.20179585938469025
inverse_power,43.75,-0.20396825821894504
inverse_power,44.0,-0.2061159606799423
inverse_power,44.25,-0.20823938546320475
inverse_power,44.5,-0.2103389418535606
inverse_power,44.75,-0.2124150299879224
inverse_power,45.0,-0.21446804110943907
inverse_power,45.25,-0.21649835781333282
inverse_power,45.5,-0.2185063542843757
inverse_power,45.75,-0.22049239652683905
inverse_power,46.0,-0.22245684258672682
inverse_power,46.25,-0.22440004276698122
inverse_power,46.5,-0.22632233983559402
inverse_power,46.75,-0.22822406922716754
inverse_power,47.0,-0.2301055592379364
inverse_power,47.25,-0.23196713121467205
inverse_power,47.5,-0.2338090997375919
inverse_power,47.75,-0.23563177279749548
inverse_power,48.0,-0.2374354519674382
inverse_power,48.25,-0.23922043256896508
inverse_power,48.5,-0.24098700383329286
inverse_power,48.75,-0.24273544905751843
inverse_power,49.0,-0.24446604575596442
inverse_power,49.25,-0.24617906580701732
inverse_power,49.5,-0.2478747755954691
inverse_power,49.75,-0.24955343615056247
inverse_power,50.0,-0.2512153032798614
inverse_power,50.25,-0.25286062769926954
inverse_power,50.5,-0.2544896551589515
inverse_power,50.75,-0.25610262656576843
inverse_power,51.0,-0.25769977810194966
inverse_power,51.25,-0.259281341340345
inverse_power,51.5,-0.2608475433563573
inverse_power,51.75,-0.2623986068365669
inverse_power,52.0,-0.26393475018423596
inverse_power,52.25,-0.26545618762182643
inverse_power,52.5,-0.266963129290565
inverse_power,52.75,-0.2684557813471211
inverse_power,53.0,-0.2699343460576542
inverse_power,53.25,-0.27139902188909604
inverse_power,53.5,-0.27285000359802414
inverse_power,53.75,-0.2742874823168484
inverse_power,54.0,-0.2757116456377995
inverse_power,54.25,-0.27712267769448573
inverse_power,54.5,-0.27852075924125197
inverse_power,54.75,-0.2799060677302512
inverse_power,55.0,-0.2812787773866843
inverse_power,55.25,-0.282639059281653
inverse_power,55.5,-0.2839870814032919
inverse_power,55.75,-0.28532300872587957
inverse_power,56.0,-0.28664700327711845
inverse_power,56.25,-0.28795922420367104
inverse_power,56.5,-0.2892598278348424
inverse_power,56.75,-0.29054896774468597
inverse_power,57.0,-0.291826794812422
inverse_power,57.25,-0.29309345728132374
inverse_power,57.5,-0.29434910081596044
inverse_power,57.75,-0.2955938685581083
inverse_power,58.0,-0.296827901180996
inverse_power,58.25,-0.298051336942462
inverse_power,58.5,-0.29926431173644685
inverse_power,58.75,-0.30046695914334176
inverse_power,59.0,-0.3016594104789827
inverse_power,59.25,-0.30284179484250107
inverse_power,59.5,-0.3040142391628198
inverse_power,59.75,-0.30517686824407253
inverse_power,60.0,-0.3063298048099905
inverse_power,60.25,-0.3074731695469013
inverse_power,60.5,-0.3086070811459507
inverse_power,60.75,-0.30973165634412547
inverse_power,61.0,-0.31084700996426573
inverse_power,61.25,-0.31195325495424475
inverse_power,61.5,-0.3130505024249497
inverse_power,61.75,-0.3141388616875518
inverse_power,62.0,-0.3152184402898217
inverse_power,62.25,-0.3162893440514347
inverse_power,62.5,-0.317351677098654
inverse_power,62.75,-0.31840554189803694
inverse_power,63.0,-0.31945103928932017
inverse_power,63.25,-0.3204882685176491
inverse_power,63.5,-0.32151732726488635
inverse_power,63.75,-0.32253831168037594
inverse_power,64.0,-0.32355131641079726
inverse_power,64.25,-0.3245564346294305
inverse_power,64.5,-0.32555375806472275
inverse_power,64.75,-0.3265433770281656
inverse_power,65.0,-0.3275253804415956
inverse_power,65.25,-0.32849985586372865
inverse_power,65.5,-0.32946688951628333
inverse_power,65.75,-0.33042656630934975
inverse_power,66.0,-0.33137896986623616
inverse_power,66.25,-0.33232418254771634
inverse_power,66.5,-0.3332622854758882
inverse_power,66.75,-0.3341933585572221
inverse_power,67.0,-0.3351174805053425
inverse_power,67.25,-0.3360347288631438
inverse_power,67.5,-0.33694518002456153
inverse_power,67.75,-0.3378489092556558
inverse_power,68.0,-0.33874599071542777
inverse_power,68.25,-0.3396364974761257
inverse_power,68.5,-0.34052050154297353
inverse_power,68.75,-0.3413980738736444
inverse_power,69.0,-0.34226928439724524
inverse_power,69.25,-0.3431342020328798
inverse_power,69.5,-0.3439928947077897
inverse_power,69.75,-0.3448454293751513
inverse_power,70.0,-0.3456918720315061
inverse_power,70.25,-0.34653228773371403
inverse_power,70.5,-0.3473667406156622
inverse_power,70.75,-0.34819529390457404
inverse_power,71.0,-0.3490180099369966
inverse_power,71.25,-0.3498349501743325
inverse_power,71.5,-0.35064617521829433
inverse_power,71.75,-0.35145174482572594
inverse_power,72.0,-0.3522517179233797
inverse_power,72.25,-0.3530461526222717
inverse_power,72.5,-0.35383510623165915
inverse_power,72.75,-0.3546186352729519
inverse_power,73.0,-0.35539679549309033
inverse_power,73.25,-0.35616964187784594
inverse_power,73.5,-0.3569372286646999
inverse_power,73.75,-0.3576996093555773
inverse_power,74.0,-0.35845683672925954
inverse_power,74.25,-0.3592089628535411
inverse_power,74.5,-0.35995603909719787
inverse_power,74.75,-0.3606981161416667
inverse_power,75.0,-0.3614352439924806
inverse_power,75.25,-0.36216747199047106
inverse_power,75.5,-0.36289484882290335
inverse_power,75.75,-0.36361742253411267
inverse_power,76.0,-0.3643352405361622
inverse_power,76.25,-0.3650483496191903
inverse_power,76.5,-0.3657567959615693
inverse_power,76.75,-0.366460625139875
inverse_power,77.0,-0.3671598821387012
inverse_power,77.25,-0.3678546113601411
inverse_power,77.5,-0.3685448566332683
inverse_power,77.75,-0.3692306612233076
inverse_power,78.0,-0.3699120678407386
inverse_power,78.25,-0.3705891186500332
inverse_power,78.5,-0.3712618552785041
inverse_power,78.75,-0.37193031882468697
inverse_power,79.0,-0.3725945498668337
inverse_power,79.25,-0.373254588471017
inverse_power,79.5,-0.37391047419929047
inverse_power,79.75,-0.37456224611744915
inverse_power,80.0,-0.3752099428029343
inverse_power,80.25,-0.37585360235237175
inverse_power,80.5,-0.3764932623889994
inverse_power,80.75,-0.37712896007006114
inverse_power,81.0,-0.377760732093968
inverse_power,81.25,-0.37838861470739227
inverse_power,81.5,-0.37901264371215104
inverse_power,81.75,-0.3796328544720229
inverse_power,82.0,-0.3802492819194536
inverse_power,82.25,-0.38086196056206223
inverse_power,82.5,-0.38147092448914677
inverse_power,82.75,-0.382076207377946
inverse_power,83.0,-0.3826778424998456
inverse_power,83.25,-0.3832758627265398
inverse_power,83.5,-0.38387030053594895
inverse_power,83.75,-0.3844611880180926
inverse_power,84.0,-0.3850485568809514
inverse_power,84.25,-0.38563243845598505
inverse_power,84.5,-0.3862128637038831
inverse_power,84.75,-0.38678986321986075
inverse_power,85.0,-0.3873634672391879
inverse_power,85.25,-0.3879337056423737
inverse_power,85.5,-0.38850060796032926
inverse_power,85.75,-0.38906420337958547
inverse_power,86.0,-0.38962452074717824
inverse_power,86.25,-0.390181588575611
inverse_power,86.5,-0.3907354350477621
inverse_power,86.75,-0.3912860880214808
inverse_power,87.0,-0.39183357503441707
inverse_power,87.25,-0.39237792330847343
inverse_power,87.5,-0.3929191597544568
inverse_power,87.75,-0.39345731097638614
inverse_power,88.0,-0.3939924032759001
inverse_power,88.25,-0.3945244626565647
inverse_power,88.5,-0.3950535148280476
inverse_power,88.75,-0.3955795852102595
inverse_power,89.0,-0.39610269893747274
inverse_power,89.25,-0.39662288086225184
inverse_power,89.5,-0.39714015555942783
inverse_power,89.75,-0.3976545473299731
inverse_power,90.0,-0.39816608020477595
inverse_power,90.25,-0.39867477794843786
inverse_power,90.5,-0.39918066406288144
inverse_power,90.75,-0.3996837617910143
inverse_power,91.0,-0.40018409412024836
inverse_power,91.25,-0.40068168378607494
inverse_power,91.5,-0.40117655327543966
inverse_power,91.75,-0.4016687248301287
inverse_power,92.0,-0.40215822045015504
inverse_power,92.25,-0.4026450618969668
inverse_power,92.5,-0.40312927069673377
inverse_power,92.75,-0.4036108681434669
inverse_power,93.0,-0.40408987530218266
inverse_power,93.25,-0.4045663130119559
inverse_power,93.5,-0.40504020188891765
inverse_power,93.75,-0.40551156232924157
inverse_power,94.0,-0.4059804145121193
inverse_power,94.25,-0.40644677840254717
inverse_power,94.5,-0.40691067375426826
inverse_power,94.75,-0.40737212011244806
inverse_power,95.0,-0.4078311368164611
inverse_power,95.25,-0.40828774300267767
inverse_power,95.5,-0.40874195760695065
inverse_power,95.75,-0.4091937993674133
inverse_power,96.0,-0.40964328682693285
inverse_power,96.25,-0.41009043833565295
inverse_power,96.5,-0.4105352720535915
inverse_power,96.75,-0.4109778059529834
inverse_power,97.0,-0.4114180578207338
inverse_power,97.25,-0.41185604526084996
inverse_power,97.5,-0.41229178569672786
inverse_power,97.75,-0.4127252963734729
inverse_power,98.0,-0.4131565943601978
inverse_power,98.25,-0.4135856965522544
inverse_power,98.5,-0.4140126196734428
inverse_power,98.75,-0.41443738027812094
inverse_power,99.0,-0.41485999475343593
inverse_power,99.25,-0.41528047932141154
inverse_power,99.5,-0.4156988500409575
inverse_power,99.75,-0.4161151228100124
inverse_power,100.0,-0.4165293133674308
inverse_power,100.25,-0.41694143729512634
inverse_power,100.5,-0.4173515100198477
inverse_power,100.75,-0.41775954681526617
inverse_power,101.0,-0.4181655628037517
inverse_power,101.25,-0.4185695729583161
inverse_power,101.5,-0.41897159210440016
inverse_power,101.75,-0.4193716349217391
inverse_power,102.0,-0.41976971594609447
inverse_power,102.25,-0.4201658495710414
inverse_power,102.5,-0.420560050049712
inverse_power,102.75,-0.4209523314965047
inverse_power,103.0,-0.42134270788872774
inverse_power,103.25,-0.42173119306830875
inverse_power,103.5,-0.42211780074340455
inverse_power,103.75,-0.422502544490011
inverse_power,104.0,-0.4228854377535729
inverse_power,104.25,-0.42326649385053816
inverse_power,104.5,-0.4236457259698567
inverse_power,104.75,-0.42402314717462364
inverse_power,105.0,-0.42439877040341134
inverse_power,105.25,-0.4247726084718906
inverse_power,105.5,-0.4251446740742182
inverse_power,105.75,-0.4255149797844915
inverse_power,106.0,-0.42588353805814716
inverse_power,106.25,-0.42625036123336013
inverse_power,106.5,-0.42661546153249796
inverse_power,106.75,-0.4269788510633199
inverse_power,107.0,-0.42734054182043124
inverse_power,107.25,-0.42770054568662674
inverse_power,107.5,-0.42805887443411184
inverse_power,107.75,-0.4284155397257683
inverse_power,108.0,-0.428770553116542
inverse_power,108.25,-0.4291239260545532
inverse_power,108.5,-0.4294756698824287
inverse_power,108.75,-0.4298257958384566
inverse_power,109.0,-0.43017431505779635
inverse_power,109.25,-0.43052123857367786
inverse_power,109.5,-0.43086657731854494
inverse_power,109.75,-0.43121034212518783
inverse_power,110.0,-0.43155254372791996
inverse_power,110.25,-0.4318931927636771
inverse_power,110.5,-0.4322322997731054
inverse_power,110.75,-0.43256987520163825
inverse_power,111.0,-0.4329059294006177
inverse_power,111.25,-0.43324047262829346
inverse_power,111.5,-0.43357351505092234
inverse_power,111.75,-0.43390506674374496
inverse_power,112.0,-0.4342351376920295
inverse_power,112.25,-0.4345637377920819
inverse_power,112.5,-0.43489087685222305
inverse_power,112.75,-0.43521656459374336
inverse_power,113.0,-0.4355408106519354
inverse_power,113.25,-0.4358636245769265
inverse_power,113.5,-0.43618501583472247
inverse_power,113.75,-0.4365049938081178
inverse_power,114.0,-0.4368235677975285
inverse_power,114.25,-0.43714074702201344
inverse_power,114.5,-0.43745654062001815
inverse_power,114.75,-0.4377709576504296
inverse_power,115.0,-0.43808400709326456
inverse_power,115.25,-0.4383956978506798
inverse_power,115.5,-0.43870603874766045
inverse_power,115.75,-0.43901503853299717
inverse_power,116.0,-0.43932270588001865
inverse_power,116.25,-0.4396290493874355
inverse_power,116.5,-0.4399340775801286
inverse_power,116.75,-0.4402377989099482
inverse_power,117.0,-0.4405402217565024
inverse_power,117.25,-0.44084135442790107
inverse_power,117.5,-0.44114120516154376
inverse_power,117.75,-0.4414397821248639
inverse_power,118.0,-0.44173709341602807
inverse_power,118.25,-0.4420331470647576
inverse_power,118.5,-0.4423279510329614
inverse_power,118.75,-0.44262151321551313
inverse_power,119.0,-0.4429138414409173
inverse_power,119.25,-0.44320494347199757
inverse_power,119.5,-0.4434948270066408
inverse_power,119.75,-0.44378349967841846
inverse_power,120.0,-0.4440709690572642
inverse_power,120.25,-0.44435724265017296
inverse_power,120.5,-0.4446423279018119
inverse_power,120.75,-0.44492623219517524
inverse_power,121.0,-0.4452089628522504
inverse_power,121.25,-0.4454905271346288
inverse_power,121.5,-0.4457709322440828
inverse_power,121.75,-0.4460501853232546
inverse_power,122.0,-0.4463282934562107
inverse_power,122.25,-0.4466052636690754
inverse_power,122.5,-0.44688110293060745
inverse_power,122.75,-0.44715581815274463
inverse_power,123.0,-0.4474294161912695
inverse_power,123.25,-0.44770190384630926
inverse_power,123.5,-0.4479732878629017
inverse_power,123.75,-0.44824357493156164
inverse_power,124.0,-0.4485127716888915
inverse_power,124.25,-0.44878088471801414
inverse_power,124.5,-0.44904792054918374
inverse_power,124.75,-0.4493138856603074
inverse_power,125.0,-0.44957878647742255
inverse_power,125.25,-0.4498426293753188
inverse_power,125.5,-0.45010542067791537
inverse_power,125.75,-0.45036716665884935
inverse_power,126.0,-0.45062787354197553
inverse_power,126.25,-0.45088754750181037
inverse_power,126.5,-0.4511461946640871
inverse_power,126.75,-0.4514038211061555
inverse_power,127.0,-0.4516604328575591
inverse_power,127.25,-0.4519160359003904
inverse_power,127.5,-0.4521706361698463
inverse_power,127.75,-0.4524242395546607
inverse_power,128.0,-0.4526768518975266
inverse_power,128.25,-0.4529284789955845
inverse_power,128.5,-0.4531791266008556
inverse_power,128.75,-0.45342880042066325
inverse_power,129.0,-0.45367750611809976
inverse_power,129.25,-0.4539252493124257
inverse_power,129.5,-0.45417203557948094
inverse_power,129.75,-0.45441787045212845
inverse_power,130.0,-0.4546627594207209
inverse_power,130.25,-0.45490670793333354
inverse_power,130.5,-0.4551497213964084
inverse_power,130.75,-0.4553918051749539
inverse_power,131.0,-0.4556329645930224
inverse_power,131.25,-0.45587320493413186
inverse_power,131.5,-0.45611253144156594
inverse_power,131.75,-0.4563509493188511
inverse_power,132.0,-0.45658846373004547
inverse_power,132.25,-0.4568250798001716
inverse_power,132.5,-0.4570608026155498
inverse_power,132.75,-0.45729563722418654
inverse_power,133.0,-0.4575295886361408
inverse_power,133.25,-0.45776266182382397
inverse_power,133.5,-0.45799486172245496
inverse_power,133.75,-0.45822619323029334
inverse_power,134.0,-0.45845666120905015
inverse_power,134.25,-0.45868627048422095
inverse_power,134.5,-0.4589150258454189
inverse_power,134.75,-0.45914293204670775
inverse_power,135.0,-0.459369993806924
inverse_power,135.25,-0.45959621580998755
inverse_power,135.5,-0.4598216027052793
inverse_power,135.75,-0.46004615910789637
inverse_power,136.0,-0.4602698895990187
inverse_power,136.25,-0.4604927987261753
inverse_power,136.5,-0.46071489100356633
inverse_power,136.75,-0.46093617091241823
inverse_power,137.0,-0.46115664290119485
inverse_power,137.25,-0.4613763113859526
inverse_power,137.5,-0.4615951807506513
inverse_power,137.75,-0.4618132553473542
inverse_power,138.0,-0.4620305394966717
inverse_power,138.25,-0.4622470374878951
inverse_power,138.5,-0.4624627535793513
inverse_power,138.75,-0.4626776919986586
inverse_power,139.0,-0.46289185694305957
inverse_power,139.25,-0.46310525257958757
inverse_power,139.5,-0.4633178830454554
inverse_power,139.75,-0.4635297524482218
inverse_power,140.0,-0.46374086486611343
inverse_power,140.25,-0.4639512243483024
inverse_power,140.5,-0.46416083491508386
inverse_power,140.75,-0.46436970055822036
inverse_power,141.0,-0.46457782524115254
inverse_power,141.25,-0.46478521289924357
inverse_power,141.5,-0.4649918674400455
inverse_power,141.75,-0.46519779274353246
inverse_power,142.0,-0.46540299266236707
inverse_power,142.25,-0.4656074710221114
inverse_power,142.5,-0.4658112316214713
inverse_power,142.75,-0.4660142782325405
inverse_power,143.0,-0.4662166146010338
inverse_power,143.25,-0.46641824444650926
inverse_power,143.5,-0.4666191714625789
inverse_power,143.75,-0.4668193993172087
inverse_power,144.0,-0.4670189316528295
inverse_power,144.25,-0.4672177720866588
inverse_power,144.5,-0.46741592421082334
inverse_power,144.75,-0.46761339159268056
inverse_power,145.0,-0.46781017777497436
inverse_power,145.25,-0.4680062862760348
inverse_power,145.5,-0.4682017205900113
inverse_power,145.75,-0.4683964841870836
inverse_power,146.0,-0.468590580513617
inverse_power,146.25,-0.46878401299248473
inverse_power,146.5,-0.468976785023123
inverse_power,146.75,-0.4691688999818311
inverse_power,147.0,-0.4693603612219266
inverse_power,147.25,-0.46955117207393426
inverse_power,147.5,-0.4697413358458413
inverse_power,147.75,-0.4699308558231752
inverse_power,148.0,-0.4701197352693254
inverse_power,148.25,-0.47030797742561026
inverse_power,148.5,-0.47049558551156556
inverse_power,148.75,-0.470682562725
inverse_power,149.0,-0.4708689122423726
inverse_power,149.25,-0.4710546372187596
inverse_power,149.5,-0.4712397407881541
inverse_power,149.75,-0.47142422606363255
inverse_power,150.0,-0.4716080961375213
inverse_power,150.25,-0.47179135408150774
inverse_power,150.5,-0.4719740029469399
inverse_power,150.75,-0.4721560457648488
inverse_power,151.0,-0.4723374855462481
inverse_power,151.25,-0.4725183252821896
inverse_power,151.5,-0.47269856794400766
inverse_power,151.75,-0.4728782164834744
inverse_power,152.0,-0.47305727383287755
inverse_power,152.25,-0.4732357429052869
inverse_power,152.5,-0.47341362659464314
inverse_power,152.75,-0.4735909277759687
inverse_power,153.0,-0.47376764930544546
inverse_power,153.25,-0.47394379402067033
inverse_power,153.5,-0.4741193647406883
inverse_power,153.75,-0.4742943642662478
inverse_power,154.0,-0.47446879537992315
inverse_power,154.25,-0.4746426608461696
inverse_power,154.5,-0.47481596341162335
inverse_power,154.75,-0.47498870580512387
inverse_power,155.0,-0.47516089073793566
inverse_power,155.25,-0.47533252090382616
inverse_power,155.5,-0.4755035989792433
inverse_power,155.75,-0.47567412762344885
inverse_power,156.0,-0.4758441094786625
inverse_power,156.25,-0.4760135471701954
inverse_power,156.5,-0.4761824433065387
inverse_power,156.75,-0.476350800479608
inverse_power,157.0,-0.4765186212647321
inverse_power,157.25,-0.4766859082209196
inverse_power,157.5,-0.4768526638908921
inverse_power,157.75,-0.4770188908012507
inverse_power,158.0,-0.4771845914626427
inverse_power,158.25,-0.4773497683697836
inverse_power,158.5,-0.4775144240017015
inverse_power,158.75,-0.4776785608217704
inverse_power,159.0,-0.4778421812778766
inverse_power,159.25,-0.478005287802552
inverse_power,159.5,-0.478167882813052
inverse_power,159.75,-0.47832996871149946
inverse_power,160.0,-0.47849154788500714
inverse_power,160.25,-0.47865262270577746
inverse_power,160.5,-0.478813195531258
inverse_power,160.75,-0.478973268704197
inverse_power,161.0,-0.4791328445528098
inverse_power,161.25,-0.47929192539084564
inverse_power,161.5,-0.47945051351775403
inverse_power,161.75,-0.4796086112187403
inverse_power,162.0,-0.47976622076493225
inverse_power,162.25,-0.4799233444134021
inverse_power,162.5,-0.48007998440737776
inverse_power,162.75,-0.480236142976298
inverse_power,163.0,-0.4803918223359238
inverse_power,163.25,-0.4805470246883825
inverse_power,163.5,-0.4807017522224233
inverse_power,163.75,-0.4808560071133394
inverse_power,164.0,-0.48100979152320145
inverse_power,164.25,-0.48116310760092373
inverse_power,164.5,-0.48131595748234224
inverse_power,164.75,-0.4814683432903033
inverse_power,165.0,-0.4816202671348302
inverse_power,165.25,-0.481771731113112
inverse_power,165.5,-0.4819227373097257
inverse_power,165.75,-0.48207328779665826
inverse_power,166.0,-0.48222338463336234
inverse_power,166.25,-0.48237302986697816
inverse_power,166.5,-0.482522225532267
inverse_power,166.75,-0.4826709736518442
inverse_power,167.0,-0.4828192762361794
inverse_power,167.25,-0.4829671352837517
inverse_power,167.5,-0.48311455278107207
inverse_power,167.75,-0.4832615307028165
inverse_power,168.0,-0.48340807101192595
inverse_power,168.25,-0.48355417565962844
inverse_power,168.5,-0.4836998465856168
inverse_power,168.75,-0.48384508571807094
inverse_power,169.0,-0.48398989497374645
inverse_power,169.25,-0.4841342762580747
inverse_power,169.5,-0.4842782314652627
inverse_power,169.75,-0.48442176247831537
inverse_power,170.0,-0.4845648711692241
inverse_power,170.25,-0.4847075593989114
inverse_power,170.5,-0.4848498290174308
inverse_power,170.75,-0.4849916818639777
inverse_power,171.0,-0.4851331197670117
inverse_power,171.25,-0.48527414454427875
inverse_power,171.5,-0.4854147580029444
inverse_power,171.75,-0.4855549619396604
inverse_power,172.0,-0.4856947581405979
inverse_power,172.25,-0.4858341483816031
inverse_power,172.5,-0.4859731344281637
inverse_power,172.75,-0.48611171803562003
inverse_power,173.0,-0.48624990094907616
inverse_power,173.25,-0.48638768490366635
inverse_power,173.5,-0.4865250716244218
inverse_power,173.75,-0.4866620628265039
inverse_power,174.0,-0.486798660215193
inverse_power,174.25,-0.4869348654859884
inverse_power,174.5,-0.48707068032467493
inverse_power,174.75,-0.4872061064073563
inverse_power,175.0,-0.48734114540061046
inverse_power,175.25,-0.48747579896145643
inverse_power,175.5,-0.48761006873752066
inverse_power,175.75,-0.48774395636697054
inverse_power,176.0,-0.4878774634787697
inverse_power,176.25,-0.4880105916925337
inverse_power,176.5,-0.48814334261877423
inverse_power,176.75,-0.4882757178588437
inverse_power,177.0,-0.4884077190051017
inverse_power,177.25,-0.4885393476408484
inverse_power,177.5,-0.4886706053405132
inverse_power,177.75,-0.488801493669655
inverse_power,178.0,-0.4889320141850284
inverse_power,178.25,-0.489062168434673
inverse_power,178.5,-0.48919195795792403
inverse_power,178.75,-0.48932138428550154
inverse_power,179.0,-0.4894504489396212
inverse_power,179.25,-0.4895791534339611
inverse_power,179.5,-0.48970749927376156
inverse_power,179.75,-0.48983548795590304
inverse_power,180.0,-0.48996312096897254
gp_median,7.5,0.8772950381308098
gp_median,7.75,0.778767375379319
gp_median,8.0,0.7341424971610833
gp_median,8.25,0.6904395486174941
gp_median,8.5,0.6225888529880708
gp_median,8.75,0.5784269757305394
gp_median,9.0,0.5422741163653599
gp_median,9.25,0.5129304013753222
gp_median,9.5,0.4744583922008383
gp_median,9.75,0.44136119712481214
gp_median,10.0,0.4153472359992083
gp_median,10.25,0.3916171993443962
gp_median,10.5,0.3737051775032585
gp_median,10.75,0.34790868504590566
gp_median,11.0,0.32804225130675935
gp_median,11.25,0.3030519183196301
gp_median,11.5,0.28609032246194044
gp_median,11.75,0.2701654248368657
gp_median,12.0,0.2523786705572073
gp_median,12.25,0.23392844538652202
gp_median,12.5,0.21929375278879615
gp_median,12.75,0.2038263447183164
gp_median,13.0,0.18688052896678187
gp_median,13.25,0.169790542373649
gp_median,13.5,0.151464264155865
gp_median,13.75,0.14286295646914748
gp_median,14.0,0.13042239868461536
gp_median,14.25,0.11902439179649615
gp_median,14.5,0.10279574109228751
gp_median,14.75,0.09219617706608396
gp_median,15.0,0.08042117296582774
gp_median,15.25,0.06840961690341985
gp_median,15.5,0.05316546210354378
gp_median,15.75,0.045585294771477436
gp_median,16.0,0.03556021403929854
gp_median,16.25,0.029779342114810703
gp_median,16.5,0.020284112515467356
gp_median,16.75,0.013029033153100222
gp_median,17.0,0.0067293792288758425
gp_median,17.25,-0.000865596935306634
gp_median,17.5,-0.0068202821475793485
gp_median,17.75,-0.013307774211268608
gp_median,18.0,-0.019636271932210736
gp_median,18.25,-0.023300697864492292
gp_median,18.5,-0.03027404197014638
gp_median,18.75,-0.033199784477533356
gp_median,19.0,-0.03768086987585573
gp_median,19.25,-0.04393283910323342
gp_median,19.5,-0.046402031565950796
gp_median,19.75,-0.04969904568173922
gp_median,20.0,-0.0543847786398155
gp_median,20.25,-0.05818663118728473
gp_median,20.5,-0.06169748898098293
gp_median,20.75,-0.06547924487021461
gp_median,21.0,-0.06939234432543628
gp_median,21.25,-0.07293566985818734
gp_median,21.5,-0.07619826682925268
gp_median,21.75,-0.0795092294646138
gp_median,22.0,-0.08213732502714288
gp_median,22.25,-0.0842938537277349
gp_median,22.5,-0.08804357290768117
gp_median,22.75,-0.0891146046943403
gp_median,23.0,-0.09276385324725744
gp_median,23.25,-0.09652138014921707
gp_median,23.5,-0.09970656455544624
gp_median,23.75,-0.10320315767784471
gp_median,24.0,-0.10670362072410233
gp_median,24.25,-0.1095081469085546
gp_median,24.5,-0.11366359143899496
gp_median,24.75,-0.11701189754573793
gp_median,25.0,-0.1183308682607076
gp_median,25.25,-0.12053958761494288
gp_median,25.5,-0.12288545435424902
gp_median,25.75,-0.12519693143313582
gp_median,26.0,-0.1276613430398421
gp_median,26.25,-0.13066699656044678
gp_median,26.5,-0.13475324000657984
gp_median,26.75,-0.13632896094558644
gp_median,27.0,-0.1390693166086976
gp_median,27.25,-0.1417974296544222
gp_median,27.5,-0.1447031837361168
gp_median,27.75,-0.15020668787445457
gp_median,28.0,-0.15354372762548252
gp_median,28.25,-0.15734867030838817
gp_median,28.5,-0.16152362009865806
gp_median,28.75,-0.164893116614373
gp_median,29.0,-0.1669477880898551
gp_median,29.25,-0.16834945669124135
gp_median,29.5,-0.17045028414741648
gp_median,29.75,-0.1719112237421827
gp_median,30.0,-0.1732306025635455
gp_median,30.25,-0.17552966421456873
gp_median,30.5,-0.17850330403169634
gp_median,30.75,-0.1813116102650114
gp_median,31.0,-0.18389804652398922
gp_median,31.25,-0.18795572730864185
gp_median,31.5,-0.192081964953017
gp_median,31.75,-0.19626003829346095
gp_median,32.0,-0.19985597727875115
gp_median,32.25,-0.2024112326535099
gp_median,32.5,-0.20473548141475284
gp_median,32.75,-0.2065531594715786
gp_median,33.0,-0.20880138375065638
gp_median,33.25,-0.21084229187480208
gp_median,33.5,-0.2125856077229371
gp_median,33.75,-0.21361883100515788
gp_median,34.0,-0.2157227268147488
gp_median,34.25,-0.21768909798282055
gp_median,34.5,-0.2204565687303761
gp_median,34.75,-0.22330597927027185
gp_median,35.0,-0.22656339773300394
gp_median,35.25,-0.22877701040422416
gp_median,35.5,-0.232800067130301
gp_median,35.75,-0.23427200771418688
gp_median,36.0,-0.2373420043515928
gp_median,36.25,-0.23925356176619506
gp_median,36.5,-0.2415874231699422
gp_median,36.75,-0.24348129792146622
gp_median,37.0,-0.24476502803281175
gp_median,37.25,-0.2466238397159315
gp_median,37.5,-0.24867681553464305
gp_median,37.75,-0.24926767508433034
gp_median,38.0,-0.25153960532604547
gp_median,38.25,-0.254885760898671
gp_median,38.5,-0.2569708302789131
gp_median,38.75,-0.25897418801241745
gp_median,39.0,-0.26164458697838233
gp_median,39.25,-0.26352514392468107
gp_median,39.5,-0.2647146815125123
gp_median,39.75,-0.26614350248803653
gp_median,40.0,-0.2676701782078683
gp_median,40.25,-0.2689266325722861
gp_median,40.5,-0.2710231475349656
gp_median,40.75,-0.2719723139608998
gp_median,41.0,-0.27385005516270544
gp_median,41.25,-0.2757184835988302
gp_median,41.5,-0.2773079221975894
gp_median,41.75,-0.2786667836255585
gp_median,42.0,-0.28185226976380484
gp_median,42.25,-0.2849515303629646
gp_median,42.5,-0.2864315044033727
gp_median,42.75,-0.2880259333995272
gp_median,43.0,-0.2897832146310453
gp_median,43.25,-0.2908946735500906
gp_median,43.5,-0.29172337025007433
gp_median,43.75,-0.2923237681295099
gp_median,44.0,-0.29329738442418485
gp_median,44.25,-0.294567062279516
gp_median,44.5,-0.29559769737731445
gp_median,44.75,-0.2965203205401723
gp_median,45.0,-0.2980184828370258
gp_median,45.25,-0.299454516227482
gp_median,45.5,-0.30163228814085175
gp_median,45.75,-0.30367613811332905
gp_median,46.0,-0.30482908379959595
gp_median,46.25,-0.3062736160137969
gp_median,46.5,-0.3093668528965532
gp_median,46.75,-0.3115389727625817
gp_median,47.0,-0.3129570798242054
gp_median,47.25,-0.3142594954865352
gp_median,47.5,-0.3152119246165097
gp_median,47.75,-0.3158544405844843
gp_median,48.0,-0.3165760991540645
gp_median,48.25,-0.317548201651241
gp_median,48.5,-0.31799630611483165
gp_median,48.75,-0.3186237948844317
gp_median,49.0,-0.3194101968558183
gp_median,49.25,-0.3199806529179394
gp_median,49.5,-0.3205902944893757
gp_median,49.75,-0.32169905317889214
gp_median,50.0,-0.323965250553504
gp_median,50.25,-0.3255490034142383
gp_median,50.5,-0.3269489334387865
gp_median,50.75,-0.328753188724229
gp_median,51.0,-0.3308937365891551
gp_median,51.25,-0.3319633812141398
gp_median,51.5,-0.3339389275218263
gp_median,51.75,-0.3351220914318942
gp_median,52.0,-0.3368119399025038
gp_median,52.25,-0.3379326462534915
gp_median,52.5,-0.3382600404174374
gp_median,52.75,-0.3389642071231824
gp_median,53.0,-0.3394159435392674
gp_median,53.25,-0.3396609160025488
gp_median,53.5,-0.3398460339136822
gp_median,53.75,-0.34078204736248674
gp_median,54.0,-0.3415158839757182
gp_median,54.25,-0.3418628037256677
gp_median,54.5,-0.3428538848486373
gp_median,54.75,-0.3437919484752361
gp_median,55.0,-0.3452758954052393
gp_median,55.25,-0.34679019283461177
gp_median,55.5,-0.34793244074614593
gp_median,55.75,-0.3497995427823919
gp_median,56.0,-0.3517053914714352
gp_median,56.25,-0.35283142176283366
gp_median,56.5,-0.3545269466626588
gp_median,56.75,-0.3553531613269323
gp_median,57.0,-0.35670481636466134
gp_median,57.25,-0.3580501411723058
gp_median,57.5,-0.3590467305407907
gp_median,57.75,-0.35929229816900055
gp_median,58.0,-0.3596893640452459
gp_median,58.25,-0.36014433615072505
gp_median,58.5,-0.36049374771921494
gp_median,58.75,-0.36079926748657787
gp_median,59.0,-0.3614091894766025
gp_median,59.25,-0.3617676348041554
gp_median,59.5,-0.36242273596368557
gp_median,59.75,-0.3629417756345066
gp_median,60.0,-0.3639474237258633
gp_median,60.25,-0.3650101303604658
gp_median,60.5,-0.36600996909920136
gp_median,60.75,-0.36765436213264113
gp_median,61.0,-0.36926160258767826
gp_median,61.25,-0.37048548144157367
gp_median,61.5,-0.3717372690295484
gp_median,61.75,-0.3733672352834505
gp_median,62.0,-0.37374988116026797
gp_median,62.25,-0.37539989854007416
gp_median,62.5,-0.37622241612043084
gp_median,62.75,-0.3766383207299606
gp_median,63.0,-0.3775622943674728
gp_median,63.25,-0.3780633977083614
gp_median,63.5,-0.3781175756286781
gp_median,63.75,-0.3788797635727481
gp_median,64.0,-0.3792949396860035
gp_median,64.25,-0.37988717411588935
gp_median,64.5,-0.38022792278862294
gp_median,64.75,-0.3808674457062122
gp_median,65.0,-0.38168564306013675
gp_median,65.25,-0.38194899261407844
gp_median,65.5,-0.38322070319855017
gp_median,65.75,-0.384180680364421
gp_median,66.0,-0.38517809332271336
gp_median,66.25,-0.38559720872748393
gp_median,66.5,-0.3868177237761561
gp_median,66.75,-0.3877337441411721
gp_median,67.0,-0.3887054102009069
gp_median,67.25,-0.3895801354665718
gp_median,67.5,-0.3904207961164752
gp_median,67.75,-0.391355718360642
gp_median,68.0,-0.3922632505233947
gp_median,68.25,-0.3931891867397397
gp_median,68.5,-0.3940950782848285
gp_median,68.75,-0.39511670587950576
gp_median,69.0,-0.3957874172688558
gp_median,69.25,-0.3962788452172239
gp_median,69.5,-0.3971943594518579
gp_median,69.75,-0.3974326681192686
gp_median,70.0,-0.3979707582984937
gp_median,70.25,-0.39865699713409475
gp_median,70.5,-0.3992932335344701
gp_median,70.75,-0.3994602007398651
gp_median,71.0,-0.40043833322078726
gp_median,71.25,-0.40102177202276934
gp_median,71.5,-0.4013747740212126
gp_median,71.75,-0.4019485783417487
gp_median,72.0,-0.4033677786809631
gp_median,72.25,-0.40396776231628184
gp_median,72.5,-0.4044533779727688
gp_median,72.75,-0.4048729641273674
gp_median,73.0,-0.40580514676099577
gp_median,73.25,-0.40709423065710126
gp_median,73.5,-0.4075627745650401
gp_median,73.75,-0.40864981402667366
gp_median,74.0,-0.40947136007758456
gp_median,74.25,-0.4103683346349474
gp_median,74.5,-0.41093118085967495
gp_median,74.75,-0.41113880690648585
gp_median,75.0,-0.41249219479323473
gp_median,75.25,-0.4134879843656125
gp_median,75.5,-0.41379191773325275
gp_median,75.75,-0.4140591865066767
gp_median,76.0,-0.4150699096768129
gp_median,76.25,-0.4155775399159012
gp_median,76.5,-0.41634316855339026
gp_median,76.75,-0.41666490565881453
gp_median,77.0,-0.4170809418311494
gp_median,77.25,-0.41764504440220396
gp_median,77.5,-0.4183953667093787
gp_median,77.75,-0.41859657957761254
gp_median,78.0,-0.418652425035404
gp_median,78.25,-0.4193876309735889
gp_median,78.5,-0.4199119346222524
gp_median,78.75,-0.4200655725395408
gp_median,79.0,-0.4202948777839999
gp_median,79.25,-0.4210817921072918
gp_median,79.5,-0.4217107660564601
gp_median,79.75,-0.4226905084775856
gp_median,80.0,-0.4242256096507857
gp_median,80.25,-0.42463688995161286
gp_median,80.5,-0.42505798358735136
gp_median,80.75,-0.4254130135505352
gp_median,81.0,-0.4265683981614643
gp_median,81.25,-0.42733422060740045
gp_median,81.5,-0.42799232619530336
gp_median,81.75,-0.42842318962629244
gp_median,82.0,-0.4291374704976092
gp_median,82.25,-0.429927540867836
gp_median,82.5,-0.4301608421965031
gp_median,82.75,-0.4308328875432643
gp_median,83.0,-0.43114491938572863
gp_median,83.25,-0.43143435086911985
gp_median,83.5,-0.4320960346752223
gp_median,83.75,-0.4328722973532595
gp_median,84.0,-0.43364732787924964
gp_median,84.25,-0.43407099308100383
gp_median,84.5,-0.43425986311482756
gp_median,84.75,-0.43467598683231135
gp_median,85.0,-0.43491697241130334
gp_median,85.25,-0.4351623635914348
gp_median,85.5,-0.43562919381754384
gp_median,85.75,-0.4362576288005182
gp_median,86.0,-0.4367287554873589
gp_median,86.25,-0.4370683514307694
gp_median,86.5,-0.4371433283691828
gp_median,86.75,-0.4376387540540705
gp_median,87.0,-0.4383121364749498
gp_median,87.25,-0.4386733354567185
gp_median,87.5,-0.43927729510635505
gp_median,87.75,-0.4399575110887399
gp_median,88.0,-0.4404985497791336
gp_median,88.25,-0.44087635626447463
gp_median,88.5,-0.44108108121021505
gp_median,88.75,-0.4417649657865286
gp_median,89.0,-0.4423330968866934
gp_median,89.25,-0.4426312822924827
gp_median,89.5,-0.44350785906343004
gp_median,89.75,-0.44400688811648825
gp_median,90.0,-0.44450964933863135
gp_median,90.25,-0.4451927749119289
gp_median,90.5,-0.4454936093812534
gp_median,90.75,-0.44610360732373344
gp_median,91.0,-0.4468209997213646
gp_median,91.25,-0.4468511552046972
gp_median,91.5,-0.4472310170897775
gp_median,91.75,-0.44761223968277086
gp_median,92.0,-0.4478755840473414
gp_median,92.25,-0.4482614946006991
gp_median,92.5,-0.4482659483586615
gp_median,92.75,-0.44962036752043133
gp_median,93.0,-0.44976748330205485
gp_median,93.25,-0.45043717318814513
gp_median,93.5,-0.45067506321642137
gp_median,93.75,-0.4506974044238832
gp_median,94.0,-0.4509604031907477
gp_median,94.25,-0.4514387445896939
gp_median,94.5,-0.4515586307274333
gp_median,94.75,-0.452026614873291
gp_median,95.0,-0.4529195230959071
gp_median,95.25,-0.4541968410239017
gp_median,95.5,-0.4544970139809701
gp_median,95.75,-0.4544970139809701
gp_median,96.0,-0.4558201642288928
gp_median,96.25,-0.4564099207066352
gp_median,96.5,-0.45653189207576217
gp_median,96.75,-0.4569584869976939
gp_median,97.0,-0.457264974992877
gp_median,97.25,-0.4577453937995357
gp_median,97.5,-0.45788173747564054
gp_median,97.75,-0.4589577697645564
gp_median,98.0,-0.4595642161944413
gp_median,98.25,-0.45964818696356824
gp_median,98.5,-0.46033330746836354
gp_median,98.75,-0.46092131227547517
gp_median,99.0,-0.4609301813016553
gp_median,99.25,-0.4609301813016553
gp_median,99.5,-0.4611817644956995
gp_median,99.75,-0.46141194034368116
gp_median,100.0,-0.46166733555397244
gp_median,100.25,-0.46191709244326473
gp_median,100.5,-0.4619904750572723
gp_median,100.75,-0.46245997955420837
gp_median,101.0,-0.46269791437658636
gp_median,101.25,-0.46324776947574975
gp_median,101.5,-0.4632884371976287
gp_median,101.75,-0.46400260014494155
gp_median,102.0,-0.4645368400776895
gp_median,102.25,-0.4648910852615096
gp_median,102.5,-0.4654367825154715
gp_median,102.75,-0.4660070819264339
gp_median,103.0,-0.46608145637603293
gp_median,103.25,-0.46608145637603293
gp_median,103.5,-0.46632550426272124
gp_median,103.75,-0.4673886366102997
gp_median,104.0,-0.4682376748227801
gp_median,104.25,-0.4685274157904873
gp_median,104.5,-0.46865857154091417
gp_median,104.75,-0.46913544332645163
gp_median,105.0,-0.4698815893423247
gp_median,105.25,-0.4699811494832895
gp_median,105.5,-0.47050130467289897
gp_median,105.75,-0.47106479766106935
gp_median,106.0,-0.4712309975014928
gp_median,106.25,-0.4718007241718225
gp_median,106.5,-0.471808459728984
gp_median,106.75,-0.47225300984612417
gp_median,107.0,-0.47242090982104745
gp_median,107.25,-0.47282554074237204
gp_median,107.5,-0.4735252181970462
gp_median,107.75,-0.473557699984406
gp_median,108.0,-0.4739181802385972
gp_median,108.25,-0.4740253088920454
gp_median,108.5,-0.4743921402438622
gp_median,108.75,-0.47452833721143284
gp_median,109.0,-0.4751231709930859
gp_median,109.25,-0.47534208830387614
gp_median,109.5,-0.4753499884513901
gp_median,109.75,-0.4756159642794078
gp_median,110.0,-0.4765976827241558
gp_median,110.25,-0.47692706771307325
gp_median,110.5,-0.4774293733815105
gp_median,110.75,-0.4775456783536969
gp_median,111.0,-0.4778913215071401
gp_median,111.25,-0.4781223618034347
gp_median,111.5,-0.4787815033609366
gp_median,111.75,-0.47915931319846283
gp_median,112.0,-0.4793330944436347
gp_median,112.25,-0.4795090468806773
gp_median,112.5,-0.47954438124708787
gp_median,112.75,-0.4795618004051483
gp_median,113.0,-0.47980978164670063
gp_median,113.25,-0.4801786227877969
gp_median,113.5,-0.4805372200378244
gp_median,113.75,-0.4814555166621326
gp_median,114.0,-0.4815582332449053
gp_median,114.25,-0.4819960938575396
gp_median,114.5,-0.4823290810569536
gp_median,114.75,-0.4825780575820171
gp_median,115.0,-0.4830478559111784
gp_median,115.25,-0.4833523191296596
gp_median,115.5,-0.4835360098319419
gp_median,115.75,-0.48357784276109594
gp_median,116.0,-0.4838736846078162
gp_median,116.25,-0.48453561471447637
gp_median,116.5,-0.48510048601140277
gp_median,116.75,-0.4851229680971958
gp_median,117.0,-0.4856386621648112
gp_median,117.25,-0.4857426182198199
gp_median,117.5,-0.48585027725415175
gp_median,117.75,-0.48679682911698663
gp_median,118.0,-0.48732584025059644
gp_median,118.25,-0.48770156890913796
gp_median,118.5,-0.48797578062820257
gp_median,118.75,-0.4884959254026655
gp_median,119.0,-0.4887160335383056
gp_median,119.25,-0.4887701124520749
gp_median,119.5,-0.48908852079169174
gp_median,119.75,-0.48927758740724414
gp_median,120.0,-0.48961244180356633
gp_median,120.25,-0.4896911014795613
gp_median,120.5,-0.4899703073398598
gp_median,120.75,-0.4904562606163121
gp_median,121.0,-0.4907110582149654
gp_median,121.25,-0.49093468410622565
gp_median,121.5,-0.49093468410622565
gp_median,121.75,-0.4913421005714791
gp_median,122.0,-0.49135982375930753
gp_median,122.25,-0.4916794672351399
gp_median,122.5,-0.49211557173405307
gp_median,122.75,-0.49258430034815337
gp_median,123.0,-0.4926542936141587
gp_median,123.25,-0.49298674688152966
gp_median,123.5,-0.49298674688152966
gp_median,123.75,-0.4934354390633833
gp_median,124.0,-0.49344281548110436
gp_median,124.25,-0.4934542103203543
gp_median,124.5,-0.4940584638187806
gp_median,124.75,-0.4943444471883329
gp_median,125.0,-0.49474279333893145
gp_median,125.25,-0.49474279333893145
gp_median,125.5,-0.4948140585904759
gp_median,125.75,-0.4953050869679454
gp_median,126.0,-0.4953762849127852
gp_median,126.25,-0.4955607579332444
gp_median,126.5,-0.4962886935868771
gp_median,126.75,-0.4965781851344664
gp_median,127.0,-0.49746465465019263
gp_median,127.25,-0.497473452525643
gp_median,127.5,-0.497839313518722
gp_median,127.75,-0.497839313518722
gp_median,128.0,-0.49792800538521753
gp_median,128.25,-0.49854121124295325
gp_median,128.5,-0.4985908130866079
gp_median,128.75,-0.4985908130866079
gp_median,129.0,-0.49859926845993163
gp_median,129.25,-0.49948875986499663
gp_median,129.5,-0.5000176730238337
gp_median,129.75,-0.5002891462217773
gp_median,130.0,-0.5003569387895035
gp_median,130.25,-0.5004345756807083
gp_median,130.5,-0.5011242357996215
gp_median,130.75,-0.5011760787984265
gp_median,131.0,-0.5011760787984265
gp_median,131.25,-0.501528718036004
gp_median,131.5,-0.5017263634449431
gp_median,131.75,-0.5017974890029975
gp_median,132.0,-0.5019670112751395
gp_median,132.25,-0.5020086734879525
gp_median,132.5,-0.5023504904705822
gp_median,132.75,-0.5023504904705822
gp_median,133.0,-0.5027779220190154
gp_median,133.25,-0.502822102991618
gp_median,133.5,-0.5037817823499879
gp_median,133.75,-0.5039285177948161
gp_median,134.0,-0.5040969199362588
gp_median,134.25,-0.5043556212092959
gp_median,134.5,-0.5047184579993647
gp_median,134.75,-0.5050747035993397
gp_median,135.0,-0.506022159177566
gp_median,135.25,-0.5060396874834727
gp_median,135.5,-0.5060998254889149
gp_median,135.75,-0.5060998254889149
gp_median,136.0,-0.5063993080271167
gp_median,136.25,-0.5064729933722645
gp_median,136.5,-0.5069576953749433
gp_median,136.75,-0.5069576953749433
gp_median,137.0,-0.5074978818358611
gp_median,137.25,-0.5075456287443769
gp_median,137.5,-0.5076621813227988
gp_median,137.75,-0.5077369275222177
gp_median,138.0,-0.5081535379150348
gp_median,138.25,-0.5081618235048602
gp_median,138.5,-0.5084746598804313
gp_median,138.75,-0.5085623620510127
gp_median,139.0,-0.5088865723141378
gp_median,139.25,-0.5089232692200074
gp_median,139.5,-0.5093186310685005
gp_median,139.75,-0.5093186310685005
gp_median,140.0,-0.5096146750372621
gp_median,140.25,-0.5100194138955016
gp_median,140.5,-0.5102204313241487
gp_median,140.75,-0.5105170430853678
gp_median,141.0,-0.5105170430853678
gp_median,141.25,-0.5107707581939791
gp_median,141.5,-0.5107707581939791
gp_median,141.75,-0.5108878715746723
gp_median,142.0,-0.5108878715746723
gp_median,142.25,-0.5115476664796059
gp_median,142.5,-0.5118572891294804
gp_median,142.75,-0.5119410162755966
gp_median,143.0,-0.5123459626935611
gp_median,143.25,-0.5123642436380083
gp_median,143.5,-0.5127532269889268
gp_median,143.75,-0.5128592701632684
gp_median,144.0,-0.5134969106394105
gp_median,144.25,-0.5138343355386321
gp_median,144.5,-0.5141588175278544
gp_median,144.75,-0.5141885363117438
gp_median,145.0,-0.5149366981898607
gp_median,145.25,-0.5150655436613527
gp_median,145.5,-0.5151314887898994
gp_median,145.75,-0.5157842604538443
gp_median,146.0,-0.5157842604538443
gp_median,146.25,-0.5162022504191066
gp_median,146.5,-0.5162022504191066
gp_median,146.75,-0.5162842867287076
gp_median,147.0,-0.5162842867287076
gp_median,147.25,-0.5162842867287076
gp_median,147.5,-0.5162842867287076
gp_median,147.75,-0.5164186004720128
gp_median,148.0,-0.5164186004720128
gp_median,148.25,-0.5167878875745213
gp_median,148.5,-0.5168900453229375
gp_median,148.75,-0.517765048553509
gp_median,149.0,-0.5180486379273597
gp_median,149.25,-0.5180486379273597
gp_median,149.5,-0.5180946126748798
gp_median,149.75,-0.5186471041966567
gp_median,150.0,-0.5187392376388544
gp_median,150.25,-0.5187392376388544
gp_median,150.5,-0.5187392376388544
gp_median,150.75,-0.5188341983654587
gp_median,151.0,-0.518940713664584
gp_median,151.25,-0.5191522720037645
gp_median,151.5,-0.5194616219560966
gp_median,151.75,-0.5197561426176667
gp_median,152.0,-0.5199199630820606
gp_median,152.25,-0.5203535854067631
gp_median,152.5,-0.520636659326279
gp_median,152.75,-0.5207242337448625
gp_median,153.0,-0.5210407780801063
gp_median,153.25,-0.5210544370393144
gp_median,153.5,-0.5214283577651857
gp_median,153.75,-0.5214283577651857
gp_median,154.0,-0.5214283577651857
gp_median,154.25,-0.5215503626529228
gp_median,154.5,-0.5219634388635819
gp_median,154.75,-0.5223864247451582
gp_median,155.0,-0.5223864247451582
gp_median,155.25,-0.5227311085551078
gp_median,155.5,-0.5228963729584479
gp_median,155.75,-0.5230100607920507
gp_median,156.0,-0.5230100607920507
gp_median,156.25,-0.5232350957991683
gp_median,156.5,-0.5233543454209122
gp_median,156.75,-0.5234188504827264
gp_median,157.0,-0.5238751239714956
gp_median,157.25,-0.5238751239714956
gp_median,157.5,-0.5238946653847831
gp_median,157.75,-0.5239249085330466
gp_median,158.0,-0.5240717472052459
gp_median,158.25,-0.5249126359314626
gp_median,158.5,-0.5249126359314626
gp_median,158.75,-0.5254124028048368
gp_median,159.0,-0.5254124028048368
gp_median,159.25,-0.5258960735704532
gp_median,159.5,-0.5261835432210149
gp_median,159.75,-0.5261835432210149
gp_median,160.0,-0.5265746351278966
gp_median,160.25,-0.5266589328872473
gp_median,160.5,-0.5266589328872473
gp_median,160.75,-0.5267763480095389
gp_median,161.0,-0.5269612885993813
gp_median,161.25,-0.5269612885993813
gp_median,161.5,-0.5271714005797623
gp_median,161.75,-0.5271714005797623
gp_median,162.0,-0.5271714005797623
gp_median,162.25,-0.5277618996697431
gp_median,162.5,-0.527821854701549
gp_median,162.75,-0.5278776018983078
gp_median,163.0,-0.528141318123343
gp_median,163.25,-0.5288400030994067
gp_median,163.5,-0.5288654929766157
gp_median,163.75,-0.5291121117498188
gp_median,164.0,-0.5294644172700425
gp_median,164.25,-0.5294644172700425
gp_median,164.5,-0.5294644172700425
gp_median,164.75,-0.5297066628783265
gp_median,165.0,-0.5297066628783265
gp_median,165.25,-0.5301622593574695
gp_median,165.5,-0.530605815876084
gp_median,165.75,-0.5307217263254782
gp_median,166.0,-0.5307217263254782
gp_median,166.25,-0.5307217263254782
gp_median,166.5,-0.5308126100691868
gp_median,166.75,-0.5308126100691868
gp_median,167.0,-0.5308208588685415
gp_median,167.25,-0.5309576155374418
gp_median,167.5,-0.5311326296696728
gp_median,167.75,-0.5311740114170793
gp_median,168.0,-0.5313424185034998
gp_median,168.25,-0.5313746895265536
gp_median,168.5,-0.5316162710446992
gp_median,168.75,-0.5316626359916254
gp_median,169.0,-0.5316651492798696
gp_median,169.25,-0.5318657053728248
gp_median,169.5,-0.5318657053728248
gp_median,169.75,-0.5318657053728248
gp_median,170.0,-0.5318657053728248
gp_median,170.25,-0.5318657053728248
gp_median,170.5,-0.5318657053728248
gp_median,170.75,-0.5318657053728248
gp_median,171.0,-0.5335002872558503
gp_median,171.25,-0.533886753398094
gp_median,171.5,-0.5341416233905938
gp_median,171.75,-0.5342386872127847
gp_median,172.0,-0.5344240671714462
gp_median,172.25,-0.5344240671714462
gp_median,172.5,-0.5346030851907213
gp_median,172.75,-0.5348920937882973
gp_median,173.0,-0.5350787988872563
gp_median,173.25,-0.5352605590131843
gp_median,173.5,-0.5353578182227037
gp_median,173.75,-0.5353578182227037
gp_median,174.0,-0.5358924659703113
gp_median,174.25,-0.5358924659703113
gp_median,174.5,-0.5358924659703113
gp_median,174.75,-0.5361245356264588
gp_median,175.0,-0.5362176946373864
gp_median,175.25,-0.5363792837569492
gp_median,175.5,-0.5366126953926242
gp_median,175.75,-0.5367461587536093
gp_median,176.0,-0.5367721306736017
gp_median,176.25,-0.5369489413230677
gp_median,176.5,-0.5369489413230677
gp_median,176.75,-0.5369489413230677
gp_median,177.0,-0.5373905474919116
gp_median,177.25,-0.5373905474919116
gp_median,177.5,-0.5374313264072894
gp_median,177.75,-0.5380010064364504
gp_median,178.0,-0.5380336833343713
gp_median,178.25,-0.5380336833343713
gp_median,178.5,-0.5384143418561527
gp_median,178.75,-0.5385006619347044
gp_median,179.0,-0.5385847685052347
gp_median,179.25,-0.538837341059939
gp_median,179.5,-0.5388973994023272
gp_median,179.75,-0.5388973994023272
gp_median,180.0,-0.5389048357178905
gp_q05,5.0,0.8322147076364583
gp_q05,5.25,0.7498378132543282
gp_q05,5.5,0.7150380154630209
gp_q05,5.75,0.6452204438667453
gp_q05,6.0,0.594745371059302
gp_q05,6.25,0.5437079268374445
gp_q05,6.5,0.48809070093609463
gp_q05,6.75,0.46309276838354396
gp_q05,7.0,0.4263017052802853
gp_q05,7.25,0.39105053153678515
gp_q05,7.5,0.3639335128019727
gp_q05,7.75,0.34264403518071695
gp_q05,8.0,0.31106461900956006
gp_q05,8.25,0.28536585143383864
gp_q05,8.5,0.26581042008444467
gp_q05,8.75,0.2440249343175216
gp_q05,9.0,0.21411708188010525
gp_q05,9.25,0.20812242415435556
gp_q05,9.5,0.19091544439664432
gp_q05,9.75,0.1679931075253771
gp_q05,10.0,0.14137322341229996
gp_q05,10.25,0.13288209095159154
gp_q05,10.5,0.11402135306108896
gp_q05,10.75,0.08989897287265958
gp_q05,11.0,0.07424151123744949
gp_q05,11.25,0.06621569997653509
gp_q05,11.5,0.04857715030388565
gp_q05,11.75,0.04092388994743068
gp_q05,12.0,0.027031900217933114
gp_q05,12.25,0.01304789506111348
gp_q05,12.5,0.0007942040418207341
gp_q05,12.75,-0.012888506400876576
gp_q05,13.0,-0.023661781341044463
gp_q05,13.25,-0.029901857668934717
gp_q05,13.5,-0.036787290203443845
gp_q05,13.75,-0.04433763268725244
gp_q05,14.0,-0.049199606033811794
gp_q05,14.25,-0.05946556937350689
gp_q05,14.5,-0.0732156660127603
gp_q05,14.75,-0.07840919785381262
gp_q05,15.0,-0.08411160325294542
gp_q05,15.25,-0.08933302232404516
gp_q05,15.5,-0.09292327648187104
gp_q05,15.75,-0.094781893232454
gp_q05,16.0,-0.10017154738175549
gp_q05,16.25,-0.10590431668549005
gp_q05,16.5,-0.10936771722479532
gp_q05,16.75,-0.11508606468431104
gp_q05,17.0,-0.11891437225682866
gp_q05,17.25,-0.12318957489859672
gp_q05,17.5,-0.12359705675535348
gp_q05,17.75,-0.12916926147955587
gp_q05,18.0,-0.13665530810351711
gp_q05,18.25,-0.1409604169891776
gp_q05,18.5,-0.14314498023119127
gp_q05,18.75,-0.14655956249068902
gp_q05,19.0,-0.1500243294536796
gp_q05,19.25,-0.15171748542658348
gp_q05,19.5,-0.15238320439247
gp_q05,19.75,-0.15423766254851756
gp_q05,20.0,-0.15922115065499787
gp_q05,20.25,-0.16135208263212686
gp_q05,20.5,-0.1652558263189552
gp_q05,20.75,-0.16589833603815052
gp_q05,21.0,-0.16944155164480001
gp_q05,21.25,-0.1712563664943323
gp_q05,21.5,-0.1733736196661395
gp_q05,21.75,-0.1757596870697986
gp_q05,22.0,-0.1806216560752083
gp_q05,22.25,-0.18285091698454492
gp_q05,22.5,-0.1839847662486016
gp_q05,22.75,-0.1860483715101835
gp_q05,23.0,-0.18760294820193701
gp_q05,23.25,-0.1890858606736212
gp_q05,23.5,-0.19201135892948917
gp_q05,23.75,-0.1926519880484201
gp_q05,24.0,-0.19452672916356883
gp_q05,24.25,-0.19452672916356883
gp_q05,24.5,-0.19702929497272814
gp_q05,24.75,-0.19874998291505852
gp_q05,25.0,-0.2028329978008836
gp_q05,25.25,-0.20412997189100945
gp_q05,25.5,-0.20664764007954917
gp_q05,25.75,-0.207280653377806
gp_q05,26.0,-0.20947428742462693
gp_q05,26.25,-0.21162429625855017
gp_q05,26.5,-0.21624371217939808
gp_q05,26.75,-0.21857913789741223
gp_q05,27.0,-0.21977725066484322
gp_q05,27.25,-0.2235200399692716
gp_q05,27.5,-0.22692321396895476
gp_q05,27.75,-0.22923495848690134
gp_q05,28.0,-0.23107994607897142
gp_q05,28.25,-0.23341597956928473
gp_q05,28.5,-0.2355028539721915
gp_q05,28.75,-0.2386204298791661
gp_q05,29.0,-0.23887002752756015
gp_q05,29.25,-0.23952471402512998
gp_q05,29.5,-0.2434792366017957
gp_q05,29.75,-0.24446090053676928
gp_q05,30.0,-0.24664106202062497
gp_q05,30.25,-0.2514566380099392
gp_q05,30.5,-0.2537148990749749
gp_q05,30.75,-0.25622446512638675
gp_q05,31.0,-0.2579103986772968
gp_q05,31.25,-0.2611925442423835
gp_q05,31.5,-0.2652131883293607
gp_q05,31.75,-0.26868625385310096
gp_q05,32.0,-0.2700096713779909
gp_q05,32.25,-0.2700096713779909
gp_q05,32.5,-0.27281859296062194
gp_q05,32.75,-0.2733321687470647
gp_q05,33.0,-0.27631896867518213
gp_q05,33.25,-0.2783250622737543
gp_q05,33.5,-0.2801425032401106
gp_q05,33.75,-0.2816575740613336
gp_q05,34.0,-0.2842225201411308
gp_q05,34.25,-0.28667159344755166
gp_q05,34.5,-0.28698862637702716
gp_q05,34.75,-0.28940378902728714
gp_q05,35.0,-0.29552343622070154
gp_q05,35.25,-0.296244356007469
gp_q05,35.5,-0.2995618117968668
gp_q05,35.75,-0.3010800917774725
gp_q05,36.0,-0.30274119244847464
gp_q05,36.25,-0.3034033991105467
gp_q05,36.5,-0.3056971688897847
gp_q05,36.75,-0.30685817645235147
gp_q05,37.0,-0.3099928950393793
gp_q05,37.25,-0.3105539561858217
gp_q05,37.5,-0.3126314205963432
gp_q05,37.75,-0.3143189436008553
gp_q05,38.0,-0.3169785714508655
gp_q05,38.25,-0.32202814516582023
gp_q05,38.5,-0.32220738684350936
gp_q05,38.75,-0.32389513833243067
gp_q05,39.0,-0.32413110464557526
gp_q05,39.25,-0.3257827119245382
gp_q05,39.5,-0.3268589542372413
gp_q05,39.75,-0.32805710181725845
gp_q05,40.0,-0.33130454155197997
gp_q05,40.25,-0.332471190688266
gp_q05,40.5,-0.33289101754420125
gp_q05,40.75,-0.3335164700247306
gp_q05,41.0,-0.33653518068734734
gp_q05,41.25,-0.3399980092819388
gp_q05,41.5,-0.34135145688642954
gp_q05,41.75,-0.3449220463686231
gp_q05,42.0,-0.34816729847418904
gp_q05,42.25,-0.34945990078008027
gp_q05,42.5,-0.3513756766120757
gp_q05,42.75,-0.35300709124618246
gp_q05,43.0,-0.3530626949099225
gp_q05,43.25,-0.3550157447452018
gp_q05,43.5,-0.35535665701511565
gp_q05,43.75,-0.35668772560338846
gp_q05,44.0,-0.3567958797384141
gp_q05,44.25,-0.3573029076581524
gp_q05,44.5,-0.3598653129728291
gp_q05,44.75,-0.3623242858121767
gp_q05,45.0,-0.366877004113908
gp_q05,45.25,-0.3699460635157026
gp_q05,45.5,-0.3706669667133955
gp_q05,45.75,-0.37324416070195765
gp_q05,46.0,-0.3732850990414982
gp_q05,46.25,-0.37365574730102713
gp_q05,46.5,-0.3746756662464712
gp_q05,46.75,-0.3751316000684568
gp_q05,47.0,-0.3769596339602055
gp_q05,47.25,-0.3779051264095501
gp_q05,47.5,-0.37895063319491884
gp_q05,47.75,-0.37895063319491884
gp_q05,48.0,-0.3790128262727954
gp_q05,48.25,-0.3806379010908745
gp_q05,48.5,-0.3811109963293924
gp_q05,48.75,-0.3841260506256994
gp_q05,49.0,-0.3841260506256994
gp_q05,49.25,-0.38910340101757646
gp_q05,49.5,-0.3901750318607733
gp_q05,49.75,-0.39114838904200644
gp_q05,50.0,-0.3926950104839344
gp_q05,50.25,-0.39470889264260345
gp_q05,50.5,-0.3957317238214242
gp_q05,50.75,-0.39663900618123193
gp_q05,51.0,-0.39663900618123193
gp_q05,51.25,-0.39762826573029875
gp_q05,51.5,-0.3985591598672844
gp_q05,51.75,-0.39902736024559626
gp_q05,52.0,-0.401168447937017
gp_q05,52.25,-0.4020791520593314
gp_q05,52.5,-0.40315674946126423
gp_q05,52.75,-0.4044902187799515
gp_q05,53.0,-0.4048997333237381
gp_q05,53.25,-0.40743116168998617
gp_q05,53.5,-0.40743116168998617
gp_q05,53.75,-0.40877396595684345
gp_q05,54.0,-0.4116713885838341
gp_q05,54.25,-0.4137250709396967
gp_q05,54.5,-0.41732013687560965
gp_q05,54.75,-0.41811336283719136
gp_q05,55.0,-0.41811336283719136
gp_q05,55.25,-0.4208216651604202
gp_q05,55.5,-0.4209264701745097
gp_q05,55.75,-0.42210054027493893
gp_q05,56.0,-0.4235029342961494
gp_q05,56.25,-0.4235029342961494
gp_q05,56.5,-0.42413896200665935
gp_q05,56.75,-0.42439007562991016
gp_q05,57.0,-0.42439007562991016
gp_q05,57.25,-0.42508771026503744
gp_q05,57.5,-0.4253534235501122
gp_q05,57.75,-0.4325807755074851
gp_q05,58.0,-0.4348818765584461
gp_q05,58.25,-0.43605832285656954
gp_q05,58.5,-0.4377949571164774
gp_q05,58.75,-0.43906307805627875
gp_q05,59.0,-0.4440948361054575
gp_q05,59.25,-0.4454042499096089
gp_q05,59.5,-0.44570617320102146
gp_q05,59.75,-0.4458365451091906
gp_q05,60.0,-0.44611536013392517
gp_q05,60.25,-0.4499435875722435
gp_q05,60.5,-0.4499435875722435
gp_q05,60.75,-0.4499435875722435
gp_q05,61.0,-0.4499435875722435
gp_q05,61.25,-0.45118441961736755
gp_q05,61.5,-0.45162242756721094
gp_q05,61.75,-0.45265855266370947
gp_q05,62.0,-0.45291694374778313
gp_q05,62.25,-0.4596374725104324
gp_q05,62.5,-0.46044074177640226
gp_q05,62.75,-0.46044074177640226
gp_q05,63.0,-0.4625155887371335
gp_q05,63.25,-0.4634745569374932
gp_q05,63.5,-0.4636257558373824
gp_q05,63.75,-0.46502428758514736
gp_q05,64.0,-0.47071299278615975
gp_q05,64.25,-0.4715933936108918
gp_q05,64.5,-0.47260816239760306
gp_q05,64.75,-0.47260816239760306
gp_q05,65.0,-0.4745898190215758
gp_q05,65.25,-0.47835167260930067
gp_q05,65.5,-0.4786914307545187
gp_q05,65.75,-0.4809897325004031
gp_q05,66.0,-0.4820479561147728
gp_q05,66.25,-0.48207857470881077
gp_q05,66.5,-0.48207857470881077
gp_q05,66.75,-0.48219205879561633
gp_q05,67.0,-0.4831610650611218
gp_q05,67.25,-0.49053710429945996
gp_q05,67.5,-0.49098163726493116
gp_q05,67.75,-0.4920320656616295
gp_q05,68.0,-0.4920320656616295
gp_q05,68.25,-0.49477536147616297
gp_q05,68.5,-0.49477536147616297
gp_q05,68.75,-0.49486367910483997
gp_q05,69.0,-0.49504257188420775
gp_q05,69.25,-0.49509872754711637
gp_q05,69.5,-0.4958108469741429
gp_q05,69.75,-0.5001971000256789
gp_q05,70.0,-0.5001971000256789
gp_q05,70.25,-0.5095648317736456
gp_q05,70.5,-0.5098989525343822
gp_q05,70.75,-0.5098989525343822
gp_q05,71.0,-0.5098989525343822
gp_q05,71.25,-0.5105468152519221
gp_q05,71.5,-0.5105468152519221
gp_q05,71.75,-0.5117815962901173
gp_q05,72.0,-0.5129545058462304
gp_q05,72.25,-0.5129545058462304
gp_q05,72.5,-0.5129545058462304
gp_q05,72.75,-0.5156889726287694
gp_q05,73.0,-0.5181366446304847
gp_q05,73.25,-0.5181366446304847
gp_q05,73.5,-0.5182348676211368
gp_q05,73.75,-0.5182982416175208
gp_q05,74.0,-0.5198675990427781
gp_q05,74.25,-0.5200220258623878
gp_q05,74.5,-0.5215012896525817
gp_q05,74.75,-0.522914293472132
gp_q05,75.0,-0.5265456266647983
gp_q05,75.25,-0.5271397853009119
gp_q05,75.5,-0.5327841845621073
gp_q05,75.75,-0.5327841845621073
gp_q05,76.0,-0.5345596350777138
gp_q05,76.25,-0.5345596350777138
gp_q05,76.5,-0.5348974652587213
gp_q05,76.75,-0.5348974652587213
gp_q05,77.0,-0.5348974652587213
gp_q05,77.25,-0.5351618334606068
gp_q05,77.5,-0.5376213189757562
gp_q05,77.75,-0.5376213189757562
gp_q05,78.0,-0.5376213189757562
gp_q05,78.25,-0.5393870680298063
gp_q05,78.5,-0.540861752489008
gp_q05,78.75,-0.541554356110252
gp_q05,79.0,-0.541554356110252
gp_q05,79.25,-0.543831467975675
gp_q05,79.5,-0.5458332563793467
gp_q05,79.75,-0.545983599103339
gp_q05,80.0,-0.5460704856891874
gp_q05,80.25,-0.5464214928376454
gp_q05,80.5,-0.5485326123697565
gp_q05,80.75,-0.5512021809889522
gp_q05,81.0,-0.5524365146023613
gp_q05,81.25,-0.5531406041355713
gp_q05,81.5,-0.5534286371262853
gp_q05,81.75,-0.5542876492691362
gp_q05,82.0,-0.5559093024573247
gp_q05,82.25,-0.5568430481480702
gp_q05,82.5,-0.5568430481480702
gp_q05,82.75,-0.5568430481480702
gp_q05,83.0,-0.5572648804148428
gp_q05,83.25,-0.5603485354751747
gp_q05,83.5,-0.5603485354751747
gp_q05,83.75,-0.562082378435258
gp_q05,84.0,-0.5643622490229983
gp_q05,84.25,-0.5643622490229983
gp_q05,84.5,-0.5645354620153142
gp_q05,84.75,-0.5646708336210615
gp_q05,85.0,-0.5668349409683637
gp_q05,85.25,-0.5668349409683637
gp_q05,85.5,-0.5699469303765636
gp_q05,85.75,-0.5699469303765636
gp_q05,86.0,-0.5699469303765636
gp_q05,86.25,-0.5711684083976931
gp_q05,86.5,-0.5735190942118495
gp_q05,86.75,-0.5735190942118495
gp_q05,87.0,-0.5735190942118495
gp_q05,87.25,-0.5735190942118495
gp_q05,87.5,-0.5737009047953601
gp_q05,87.75,-0.574236576711451
gp_q05,88.0,-0.5753180730576402
gp_q05,88.25,-0.578336494927878
gp_q05,88.5,-0.578336494927878
gp_q05,88.75,-0.578336494927878
gp_q05,89.0,-0.578336494927878
gp_q05,89.25,-0.578336494927878
gp_q05,89.5,-0.578336494927878
gp_q05,89.75,-0.578336494927878
gp_q05,90.0,-0.5785901479642752
gp_q05,90.25,-0.5785901479642752
gp_q05,90.5,-0.5794432283146467
gp_q05,90.75,-0.5805644505582852
gp_q05,91.0,-0.581918051591146
gp_q05,91.25,-0.5836732884163198
gp_q05,91.5,-0.5867810844327415
gp_q05,91.75,-0.5868535108744188
gp_q05,92.0,-0.5886637799400796
gp_q05,92.25,-0.5886637799400796
gp_q05,92.5,-0.5923082228699639
gp_q05,92.75,-0.5925648240410974
gp_q05,93.0,-0.5925648240410974
gp_q05,93.25,-0.5925648240410974
gp_q05,93.5,-0.5925648240410974
gp_q05,93.75,-0.5925648240410974
gp_q05,94.0,-0.5930151892416413
gp_q05,94.25,-0.5955817168430189
gp_q05,94.5,-0.5955817168430189
gp_q05,94.75,-0.5967788400298879
gp_q05,95.0,-0.5967788400298879
gp_q05,95.25,-0.5967788400298879
gp_q05,95.5,-0.5967788400298879
gp_q05,95.75,-0.5969682229949203
gp_q05,96.0,-0.5970761455844409
gp_q05,96.25,-0.6007100098466167
gp_q05,96.5,-0.6007100098466167
gp_q05,96.75,-0.6024584900292007
gp_q05,97.0,-0.6024584900292007
gp_q05,97.25,-0.6036387584318237
gp_q05,97.5,-0.6036387584318237
gp_q05,97.75,-0.6036387584318237
gp_q05,98.0,-0.6036387584318237
gp_q05,98.25,-0.6037727175689955
gp_q05,98.5,-0.6042830811231248
gp_q05,98.75,-0.6042830811231248
gp_q05,99.0,-0.6042830811231248
gp_q05,99.25,-0.6058621847871426
gp_q05,99.5,-0.6080668994528304
gp_q05,99.75,-0.6080668994528304
gp_q05,100.0,-0.6080668994528304
gp_q05,100.25,-0.6080668994528304
gp_q05,100.5,-0.6080668994528304
gp_q05,100.75,-0.6098293680963374
gp_q05,101.0,-0.6098293680963374
gp_q05,101.25,-0.6125870915716591
gp_q05,101.5,-0.6125870915716591
gp_q05,101.75,-0.6135176784012097
gp_q05,102.0,-0.6135176784012097
gp_q05,102.25,-0.6155134176483834
gp_q05,102.5,-0.6155134176483834
gp_q05,102.75,-0.6155134176483834
gp_q05,103.0,-0.6155134176483834
gp_q05,103.25,-0.6155134176483834
gp_q05,103.5,-0.6157087269071493
gp_q05,103.75,-0.6157087269071493
gp_q05,104.0,-0.6160266826962135
gp_q05,104.25,-0.6160266826962135
gp_q05,104.5,-0.6161947220324704
gp_q05,104.75,-0.6161947220324704
gp_q05,105.0,-0.6161947220324704
gp_q05,105.25,-0.6177319876163545
gp_q05,105.5,-0.6200956636149058
gp_q05,105.75,-0.6200956636149058
gp_q05,106.0,-0.6200956636149058
gp_q05,106.25,-0.6200956636149058
gp_q05,106.5,-0.6214257861374528
gp_q05,106.75,-0.6214257861374528
gp_q05,107.0,-0.6232733627905329
gp_q05,107.25,-0.62374735139753
gp_q05,107.5,-0.62374735139753
gp_q05,107.75,-0.6242363588908173
gp_q05,108.0,-0.6252898524291006
gp_q05,108.25,-0.6252898524291006
gp_q05,108.5,-0.6259243128466929
gp_q05,108.75,-0.6259243128466929
gp_q05,109.0,-0.6262297938144035
gp_q05,109.25,-0.6262297938144035
gp_q05,109.5,-0.6262297938144035
gp_q05,109.75,-0.6303554771425746
gp_q05,110.0,-0.6303554771425746
gp_q05,110.25,-0.6303554771425746
gp_q05,110.5,-0.6319558054704411
gp_q05,110.75,-0.6319558054704411
gp_q05,111.0,-0.6319558054704411
gp_q05,111.25,-0.6325346117298181
gp_q05,111.5,-0.6325346117298181
gp_q05,111.75,-0.6325346117298181
gp_q05,112.0,-0.6325346117298181
gp_q05,112.25,-0.6325728080880388
gp_q05,112.5,-0.6325728080880388
gp_q05,112.75,-0.6325728080880388
gp_q05,113.0,-0.6327338847216479
gp_q05,113.25,-0.6327338847216479
gp_q05,113.5,-0.6327338847216479
gp_q05,113.75,-0.6328534006188047
gp_q05,114.0,-0.6343371859878544
gp_q05,114.25,-0.6351927814047698
gp_q05,114.5,-0.6351927814047698
gp_q05,114.75,-0.6351927814047698
gp_q05,115.0,-0.6351927814047698
gp_q05,115.25,-0.6362274834055492
gp_q05,115.5,-0.6368206885980054
gp_q05,115.75,-0.6368206885980054
gp_q05,116.0,-0.6379328794032579
gp_q05,116.25,-0.6381586724616195
gp_q05,116.5,-0.6383727765642999
gp_q05,116.75,-0.6383727765642999
gp_q05,117.0,-0.6383727765642999
gp_q05,117.25,-0.6383727765642999
gp_q05,117.5,-0.6383727765642999
gp_q05,117.75,-0.641107696464438
gp_q05,118.0,-0.6439169558763225
gp_q05,118.25,-0.6439169558763225
gp_q05,118.5,-0.6439169558763225
gp_q05,118.75,-0.6440529074498991
gp_q05,119.0,-0.6447787760176849
gp_q05,119.25,-0.6457579810925984
gp_q05,119.5,-0.6457579810925984
gp_q05,119.75,-0.6457579810925984
gp_q05,120.0,-0.6457579810925984
gp_q05,120.25,-0.6457579810925984
gp_q05,120.5,-0.6457579810925984
gp_q05,120.75,-0.6457579810925984
gp_q05,121.0,-0.6465000108410224
gp_q05,121.25,-0.6474792830253318
gp_q05,121.5,-0.6474792830253318
gp_q05,121.75,-0.6474792830253318
gp_q05,122.0,-0.6475212420859466
gp_q05,122.25,-0.6485227184433562
gp_q05,122.5,-0.6485227184433562
gp_q05,122.75,-0.6485227184433562
gp_q05,123.0,-0.6485227184433562
gp_q05,123.25,-0.6485521915371439
gp_q05,123.5,-0.6485521915371439
gp_q05,123.75,-0.6485521915371439
gp_q05,124.0,-0.6502132263780158
gp_q05,124.25,-0.6503285133975245
gp_q05,124.5,-0.6503285133975245
gp_q05,124.75,-0.6518514202063397
gp_q05,125.0,-0.6518514202063397
gp_q05,125.25,-0.6518514202063397
gp_q05,125.5,-0.6518514202063397
gp_q05,125.75,-0.6522476627482843
gp_q05,126.0,-0.6532138722870839
gp_q05,126.25,-0.6532138722870839
gp_q05,126.5,-0.6532138722870839
gp_q05,126.75,-0.6546222728305295
gp_q05,127.0,-0.6550392778925551
gp_q05,127.25,-0.6553401776359546
gp_q05,127.5,-0.6558377745287003
gp_q05,127.75,-0.656270327260966
gp_q05,128.0,-0.656270327260966
gp_q05,128.25,-0.6568449123545705
gp_q05,128.5,-0.6577086214971883
gp_q05,128.75,-0.6577086214971883
gp_q05,129.0,-0.6581555958884544
gp_q05,129.25,-0.6581555958884544
gp_q05,129.5,-0.6581555958884544
gp_q05,129.75,-0.6593910686465421
gp_q05,130.0,-0.6596439004644572
gp_q05,130.25,-0.6596439004644572
gp_q05,130.5,-0.6596439004644572
gp_q05,130.75,-0.6596663452393292
gp_q05,131.0,-0.6596663452393292
gp_q05,131.25,-0.6596663452393292
gp_q05,131.5,-0.6597916289875716
gp_q05,131.75,-0.6597916289875716
gp_q05,132.0,-0.6597916289875716
gp_q05,132.25,-0.6599301156477333
gp_q05,132.5,-0.6599301156477333
gp_q05,132.75,-0.6604836099221578
gp_q05,133.0,-0.6604836099221578
gp_q05,133.25,-0.6612274589754885
gp_q05,133.5,-0.6612274589754885
gp_q05,133.75,-0.6612274589754885
gp_q05,134.0,-0.6612274589754885
gp_q05,134.25,-0.6631212887159066
gp_q05,134.5,-0.6636688430866844
gp_q05,134.75,-0.6636688430866844
gp_q05,135.0,-0.6650486728672078
gp_q05,135.25,-0.6650486728672078
gp_q05,135.5,-0.6650486728672078
gp_q05,135.75,-0.665156484730578
gp_q05,136.0,-0.665156484730578
gp_q05,136.25,-0.665156484730578
gp_q05,136.5,-0.665156484730578
gp_q05,136.75,-0.6666672764318315
gp_q05,137.0,-0.6670206459959305
gp_q05,137.25,-0.6670206459959305
gp_q05,137.5,-0.6670206459959305
gp_q05,137.75,-0.6670206459959305
gp_q05,138.0,-0.6670206459959305
gp_q05,138.25,-0.6670206459959305
gp_q05,138.5,-0.6670206459959305
gp_q05,138.75,-0.6678147113453381
gp_q05,139.0,-0.6678147113453381
gp_q05,139.25,-0.6686245692764659
gp_q05,139.5,-0.6693353584789286
gp_q05,139.75,-0.6693353584789286
gp_q05,140.0,-0.6693353584789286
gp_q05,140.25,-0.6709101633781023
gp_q05,140.5,-0.6714184528414213
gp_q05,140.75,-0.6714184528414213
gp_q05,141.0,-0.6725466912000599
gp_q05,141.25,-0.6725466912000599
gp_q05,141.5,-0.6725466912000599
gp_q05,141.75,-0.6725466912000599
gp_q05,142.0,-0.6725466912000599
gp_q05,142.25,-0.6731515357547124
gp_q05,142.5,-0.6731515357547124
gp_q05,142.75,-0.6731515357547124
gp_q05,143.0,-0.6736587746086431
gp_q05,143.25,-0.6739854718880722
gp_q05,143.5,-0.6739854718880722
gp_q05,143.75,-0.6739854718880722
gp_q05,144.0,-0.6739854718880722
gp_q05,144.25,-0.6739983663790694
gp_q05,144.5,-0.6739983663790694
gp_q05,144.75,-0.6739983663790694
gp_q05,145.0,-0.6739983663790694
gp_q05,145.25,-0.6739983663790694
gp_q05,145.5,-0.6756054740382766
gp_q05,145.75,-0.6756054740382766
gp_q05,146.0,-0.6756054740382766
gp_q05,146.25,-0.6758340822862641
gp_q05,146.5,-0.6761517840767284
gp_q05,146.75,-0.6761517840767284
gp_q05,147.0,-0.6761517840767284
gp_q05,147.25,-0.6761517840767284
gp_q05,147.5,-0.6761517840767284
gp_q05,147.75,-0.6761517840767284
gp_q05,148.0,-0.6761517840767284
gp_q05,148.25,-0.6776134005953782
gp_q05,148.5,-0.6776134005953782
gp_q05,148.75,-0.6776134005953782
gp_q05,149.0,-0.6776134005953782
gp_q05,149.25,-0.6790351629492597
gp_q05,149.5,-0.6790351629492597
gp_q05,149.75,-0.6790351629492597
gp_q05,150.0,-0.679365386389752
gp_q05,150.25,-0.679365386389752
gp_q05,150.5,-0.679365386389752
gp_q05,150.75,-0.679365386389752
gp_q05,151.0,-0.679365386389752
gp_q05,151.25,-0.679365386389752
gp_q05,151.5,-0.6805695602520867
gp_q05,151.75,-0.6822323562558408
gp_q05,152.0,-0.6822323562558408
gp_q05,152.25,-0.6822323562558408
gp_q05,152.5,-0.6822323562558408
gp_q05,152.75,-0.682245705373774
gp_q05,153.0,-0.6825060253132453
gp_q05,153.25,-0.6833952210848926
gp_q05,153.5,-0.6833952210848926
gp_q05,153.75,-0.6833952210848926
gp_q05,154.0,-0.6836419213849809
gp_q05,154.25,-0.6836419213849809
gp_q05,154.5,-0.6836419213849809
gp_q05,154.75,-0.6836419213849809
gp_q05,155.0,-0.6836419213849809
gp_q05,155.25,-0.6836419213849809
gp_q05,155.5,-0.6836419213849809
gp_q05,155.75,-0.6836419213849809
gp_q05,156.0,-0.6862876132599838
gp_q05,156.25,-0.6868448923920578
gp_q05,156.5,-0.6868448923920578
gp_q05,156.75,-0.6868448923920578
gp_q05,157.0,-0.6868448923920578
gp_q05,157.25,-0.6868448923920578
gp_q05,157.5,-0.6868448923920578
gp_q05,157.75,-0.6868448923920578
gp_q05,158.0,-0.6868448923920578
gp_q05,158.25,-0.6868448923920578
gp_q05,158.5,-0.6868448923920578
gp_q05,158.75,-0.6879522178204533
gp_q05,159.0,-0.6879522178204533
gp_q05,159.25,-0.6879522178204533
gp_q05,159.5,-0.6879522178204533
gp_q05,159.75,-0.6879522178204533
gp_q05,160.0,-0.6879522178204533
gp_q05,160.25,-0.6879522178204533
gp_q05,160.5,-0.6879522178204533
gp_q05,160.75,-0.6879522178204533
gp_q05,161.0,-0.6879522178204533
gp_q05,161.25,-0.6879522178204533
gp_q05,161.5,-0.6879522178204533
gp_q05,161.75,-0.6879522178204533
gp_q05,162.0,-0.6897692980328496
gp_q05,162.25,-0.6897692980328496
gp_q05,162.5,-0.6902119501558168
gp_q05,162.75,-0.6902119501558168
gp_q05,163.0,-0.6902119501558168
gp_q05,163.25,-0.6902119501558168
gp_q05,163.5,-0.6902119501558168
gp_q05,163.75,-0.6902119501558168
gp_q05,164.0,-0.6904005046195594
gp_q05,164.25,-0.6904005046195594
gp_q05,164.5,-0.6904005046195594
gp_q05,164.75,-0.6915112173610516
gp_q05,165.0,-0.6915112173610516
gp_q05,165.25,-0.6944243680940487
gp_q05,165.5,-0.6944243680940487
gp_q05,165.75,-0.6944243680940487
gp_q05,166.0,-0.6944243680940487
gp_q05,166.25,-0.6944243680940487
gp_q05,166.5,-0.6945393104333064
gp_q05,166.75,-0.6945393104333064
gp_q05,167.0,-0.6953708171083206
gp_q05,167.25,-0.6953708171083206
gp_q05,167.5,-0.6953708171083206
gp_q05,167.75,-0.6953708171083206
gp_q05,168.0,-0.6953708171083206
gp_q05,168.25,-0.6953708171083206
gp_q05,168.5,-0.6954079344983599
gp_q05,168.75,-0.6954079344983599
gp_q05,169.0,-0.6954079344983599
gp_q05,169.25,-0.6954079344983599
gp_q05,169.5,-0.6954079344983599
gp_q05,169.75,-0.6978397769869082
gp_q05,170.0,-0.6978397769869082
gp_q05,170.25,-0.6978397769869082
gp_q05,170.5,-0.6985922579092252
gp_q05,170.75,-0.6985922579092252
gp_q05,171.0,-0.6985922579092252
gp_q05,171.25,-0.6985922579092252
gp_q05,171.5,-0.6985922579092252
gp_q05,171.75,-0.6985922579092252
gp_q05,172.0,-0.6985922579092252
gp_q05,172.25,-0.6985922579092252
gp_q05,172.5,-0.6985922579092252
gp_q05,172.75,-0.6985922579092252
gp_q05,173.0,-0.6985922579092252
gp_q05,173.25,-0.6987126477948413
gp_q05,173.5,-0.6987126477948413
gp_q05,173.75,-0.6987126477948413
gp_q05,174.0,-0.6987126477948413
gp_q05,174.25,-0.6987126477948413
gp_q05,174.5,-0.6987126477948413
gp_q05,174.75,-0.6987126477948413
gp_q05,175.0,-0.6987126477948413
gp_q05,175.25,-0.6987126477948413
gp_q05,175.5,-0.6989731956520084
gp_q05,175.75,-0.6989731956520084
gp_q05,176.0,-0.6989731956520084
gp_q05,176.25,-0.6989731956520084
gp_q05,176.5,-0.6989849935934989
gp_q05,176.75,-0.7009344609430923
gp_q05,177.0,-0.7009344609430923
gp_q05,177.25,-0.7009344609430923
gp_q05,177.5,-0.7009344609430923
gp_q05,177.75,-0.7009344609430923
gp_q05,178.0,-0.7009344609430923
gp_q05,178.25,-0.7009344609430923
gp_q05,178.5,-0.7009344609430923
gp_q05,178.75,-0.7009344609430923
gp_q05,179.0,-0.7015679817261367
gp_q05,179.25,-0.7033592219518714
gp_q05,179.5,-0.7033592219518714
gp_q05,179.75,-0.7033592219518714
gp_q05,180.0,-0.7037444930771075
gp_q95,11.0,0.8235867498424643
gp_q95,11.25,0.7818937247604296
gp_q95,11.5,0.726269008718261
gp_q95,11.75,0.6998841234237663
gp_q95,12.0,0.6310776232040016
gp_q95,12.25,0.5783171434018852
gp_q95,12.5,0.5335537059218742
gp_q95,12.75,0.5053923166703278
gp_q95,13.0,0.47858899932906596
gp_q95,13.25,0.4582566873729599
gp_q95,13.5,0.42637662619759986
gp_q95,13.75,0.401139430899744
gp_q95,14.0,0.38746794951003416
gp_q95,14.25,0.37450716700921927
gp_q95,14.5,0.35466256254195194
gp_q95,14.75,0.3285998277690938
gp_q95,15.0,0.31808325877586974
gp_q95,15.25,0.3088174167193758
gp_q95,15.5,0.2987379796867362
gp_q95,15.75,0.2781920968036866
gp_q95,16.0,0.2644015174433134
gp_q95,16.25,0.2412800954816774
gp_q95,16.5,0.23233957694657192
gp_q95,16.75,0.21651551761223686
gp_q95,17.0,0.20411281573706752
gp_q95,17.25,0.20041798015275614
gp_q95,17.5,0.1870589304792558
gp_q95,17.75,0.18204581967373734
gp_q95,18.0,0.17092720221492108
gp_q95,18.25,0.158085843631528
gp_q95,18.5,0.14610823529455086
gp_q95,18.75,0.12279151283551837
gp_q95,19.0,0.11901185518119473
gp_q95,19.25,0.1151147420775045
gp_q95,19.5,0.10798935903160167
gp_q95,19.75,0.09984027611713575
gp_q95,20.0,0.09667874594267989
gp_q95,20.25,0.09159487077861073
gp_q95,20.5,0.08780678255606578
gp_q95,20.75,0.07108444185641716
gp_q95,21.0,0.06436443082178389
gp_q95,21.25,0.057482948066467365
gp_q95,21.5,0.0503090544345941
gp_q95,21.75,0.043902619655611375
gp_q95,22.0,0.041144454451069734
gp_q95,22.25,0.03629938961959844
gp_q95,22.5,0.030334317889524343
gp_q95,22.75,0.027105026999851844
gp_q95,23.0,0.018703301101741232
gp_q95,23.25,0.013745386495789269
gp_q95,23.5,0.007167681921305125
gp_q95,23.75,0.002569597509727295
gp_q95,24.0,-4.059155661595426e-05
gp_q95,24.25,-0.006450243050348803
gp_q95,24.5,-0.013384098680446765
gp_q95,24.75,-0.019104925980706344
gp_q95,25.0,-0.023881480023368873
gp_q95,25.25,-0.029344007480969214
gp_q95,25.5,-0.035916558295723267
gp_q95,25.75,-0.04136855965951591
gp_q95,26.0,-0.043234296684557805
gp_q95,26.25,-0.04709379869985986
gp_q95,26.5,-0.05362708743538169
gp_q95,26.75,-0.05841991612430819
gp_q95,27.0,-0.059239402872002245
gp_q95,27.25,-0.061572257992448254
gp_q95,27.5,-0.06465984258058333
gp_q95,27.75,-0.06926750201574627
gp_q95,28.0,-0.07111002064082994
gp_q95,28.25,-0.0754443435418084
gp_q95,28.5,-0.08234089417950008
gp_q95,28.75,-0.0889641901826832
gp_q95,29.0,-0.09442805702145618
gp_q95,29.25,-0.09762058734228418
gp_q95,29.5,-0.10317498166820815
gp_q95,29.75,-0.10665468362607289
gp_q95,30.0,-0.10761938026706552
gp_q95,30.25,-0.10969357005661262
gp_q95,30.5,-0.11169778460762281
gp_q95,30.75,-0.11185386930904206
gp_q95,31.0,-0.11507802199308692
gp_q95,31.25,-0.117022382086851
gp_q95,31.5,-0.11905132698565302
gp_q95,31.75,-0.12464919705842403
gp_q95,32.0,-0.13323682457924146
gp_q95,32.25,-0.13764931200604957
gp_q95,32.5,-0.13972913356551375
gp_q95,32.75,-0.14533175694642075
gp_q95,33.0,-0.14919080923238015
gp_q95,33.25,-0.15078797485009732
gp_q95,33.5,-0.15313292134642165
gp_q95,33.75,-0.15345831339608207
gp_q95,34.0,-0.15624123868780426
gp_q95,34.25,-0.15760191677038904
gp_q95,34.5,-0.1599433844072573
gp_q95,34.75,-0.1615194205182191
gp_q95,35.0,-0.16366627019888114
gp_q95,35.25,-0.16904128321089118
gp_q95,35.5,-0.1726205395153224
gp_q95,35.75,-0.17609165102069335
gp_q95,36.0,-0.1796865517551538
gp_q95,36.25,-0.18109081838652008
gp_q95,36.5,-0.18499689361552996
gp_q95,36.75,-0.18713018251659275
gp_q95,37.0,-0.19052615356597302
gp_q95,37.25,-0.19308443207459725
gp_q95,37.5,-0.1935845934806557
gp_q95,37.75,-0.19538574020606658
gp_q95,38.0,-0.19699327824231894
gp_q95,38.25,-0.20025582019418398
gp_q95,38.5,-0.20173687657669692
gp_q95,38.75,-0.2041467648535411
gp_q95,39.0,-0.20625925701422965
gp_q95,39.25,-0.20833634078085694
gp_q95,39.5,-0.21281289561158045
gp_q95,39.75,-0.21469439608780005
gp_q95,40.0,-0.21813509382490048
gp_q95,40.25,-0.22014477439421531
gp_q95,40.5,-0.2205631437836031
gp_q95,40.75,-0.22232307916612015
gp_q95,41.0,-0.22287773363482977
gp_q95,41.25,-0.22500724220587687
gp_q95,41.5,-0.2254903967824573
gp_q95,41.75,-0.22838511679036388
gp_q95,42.0,-0.2296493667780064
gp_q95,42.25,-0.2316227567355722
gp_q95,42.5,-0.2331443426519475
gp_q95,42.75,-0.23723461578798455
gp_q95,43.0,-0.24095334286253767
gp_q95,43.25,-0.2415484057220918
gp_q95,43.5,-0.24229543483951232
gp_q95,43.75,-0.24508072948533632
gp_q95,44.0,-0.24708666494522857
gp_q95,44.25,-0.24786577037815283
gp_q95,44.5,-0.24870724350232187
gp_q95,44.75,-0.25001757005486125
gp_q95,45.0,-0.25037504867593263
gp_q95,45.25,-0.251314143845327
gp_q95,45.5,-0.2525311696920829
gp_q95,45.75,-0.25423675586525585
gp_q95,46.0,-0.2558226139046549
gp_q95,46.25,-0.2574027061052475
gp_q95,46.5,-0.25971932996829983
gp_q95,46.75,-0.2612746601366567
gp_q95,47.0,-0.263976237933794
gp_q95,47.25,-0.2657334121845545
gp_q95,47.5,-0.26858166401374506
gp_q95,47.75,-0.2695641943999183
gp_q95,48.0,-0.2717193349615399
gp_q95,48.25,-0.27276817666854747
gp_q95,48.5,-0.2740258849841082
gp_q95,48.75,-0.27526946693287035
gp_q95,49.0,-0.27669255864967157
gp_q95,49.25,-0.2768828663820666
gp_q95,49.5,-0.2772015832000041
gp_q95,49.75,-0.2772015832000041
gp_q95,50.0,-0.27767865996284335
gp_q95,50.25,-0.2790004943939661
gp_q95,50.5,-0.28086051957563196
gp_q95,50.75,-0.28170211820455204
gp_q95,51.0,-0.2832849416505967
gp_q95,51.25,-0.28419472820088165
gp_q95,51.5,-0.28604064146789954
gp_q95,51.75,-0.28865609361372613
gp_q95,52.0,-0.2906193708245963
gp_q95,52.25,-0.2939679481970159
gp_q95,52.5,-0.2949834185296374
gp_q95,52.75,-0.2955141150878804
gp_q95,53.0,-0.2955141150878804
gp_q95,53.25,-0.29608815124536614
gp_q95,53.5,-0.29633640701015596
gp_q95,53.75,-0.29716892170720266
gp_q95,54.0,-0.29737485738000613
gp_q95,54.25,-0.2980506486642165
gp_q95,54.5,-0.2982319848663928
gp_q95,54.75,-0.2988991045091094
gp_q95,55.0,-0.29920694650023005
gp_q95,55.25,-0.30066064958114147
gp_q95,55.5,-0.3019273843175574
gp_q95,55.75,-0.3036105416692747
gp_q95,56.0,-0.305116126059668
gp_q95,56.25,-0.30574422523461653
gp_q95,56.5,-0.3078400447283691
gp_q95,56.75,-0.3093668528965532
gp_q95,57.0,-0.3121251196243846
gp_q95,57.25,-0.31339797094802613
gp_q95,57.5,-0.31466709730374465
gp_q95,57.75,-0.31509840393878497
gp_q95,58.0,-0.3164407037383299
gp_q95,58.25,-0.3165697520449151
gp_q95,58.5,-0.31681728676371534
gp_q95,58.75,-0.31741541209761026
gp_q95,59.0,-0.3178725880136013
gp_q95,59.25,-0.31828024526971976
gp_q95,59.5,-0.31848741323527996
gp_q95,59.75,-0.31932171789159636
gp_q95,60.0,-0.3195118372886663
gp_q95,60.25,-0.31958417373255665
gp_q95,60.5,-0.3205935962555473
gp_q95,60.75,-0.32195116015864
gp_q95,61.0,-0.32199968574299076
gp_q95,61.25,-0.32289065588800847
gp_q95,61.5,-0.323180797975664
gp_q95,61.75,-0.32562069296410145
gp_q95,62.0,-0.3284805466908791
gp_q95,62.25,-0.32931478672757475
gp_q95,62.5,-0.3300827674527218
gp_q95,62.75,-0.3313070509315952
gp_q95,63.0,-0.3329589992084325
gp_q95,63.25,-0.3336890776170942
gp_q95,63.5,-0.33488931619786166
gp_q95,63.75,-0.3351706553110345
gp_q95,64.0,-0.3358526323926858
gp_q95,64.25,-0.33652448801422263
gp_q95,64.5,-0.3372540969474924
gp_q95,64.75,-0.33783380679481834
gp_q95,65.0,-0.3383143494153251
gp_q95,65.25,-0.3389060038818892
gp_q95,65.5,-0.3391179362473018
gp_q95,65.75,-0.339395037774437
gp_q95,66.0,-0.3406075858767066
gp_q95,66.25,-0.3411187016788553
gp_q95,66.5,-0.3424683787837557
gp_q95,66.75,-0.3435653659288218
gp_q95,67.0,-0.343822789575976
gp_q95,67.25,-0.3445814766443456
gp_q95,67.5,-0.3448042322689915
gp_q95,67.75,-0.34497450674076946
gp_q95,68.0,-0.34588769743615355
gp_q95,68.25,-0.34735537047480003
gp_q95,68.5,-0.3489651536334626
gp_q95,68.75,-0.35015274972548527
gp_q95,69.0,-0.35119472330821244
gp_q95,69.25,-0.3523094565132334
gp_q95,69.5,-0.3526474602434271
gp_q95,69.75,-0.35284921919227497
gp_q95,70.0,-0.35373458691853044
gp_q95,70.25,-0.35390880737732333
gp_q95,70.5,-0.35433644071735104
gp_q95,70.75,-0.35433644071735104
gp_q95,71.0,-0.3546589038762704
gp_q95,71.25,-0.355424439754759
gp_q95,71.5,-0.355807533681074
gp_q95,71.75,-0.3559048710819801
gp_q95,72.0,-0.3570163493879286
gp_q95,72.25,-0.3570249914532031
gp_q95,72.5,-0.3577013232296533
gp_q95,72.75,-0.3585884985819243
gp_q95,73.0,-0.3595436519111428
gp_q95,73.25,-0.36042326829068827
gp_q95,73.5,-0.36086870717806363
gp_q95,73.75,-0.3618453406828981
gp_q95,74.0,-0.36205874702638363
gp_q95,74.25,-0.3630471686135839
gp_q95,74.5,-0.3634227227882203
gp_q95,74.75,-0.36394916178214
gp_q95,75.0,-0.3654491956017525
gp_q95,75.25,-0.367008912966027
gp_q95,75.5,-0.3674827018808613
gp_q95,75.75,-0.36832501507275683
gp_q95,76.0,-0.36832501507275683
gp_q95,76.25,-0.3687805767994434
gp_q95,76.5,-0.368957384640467
gp_q95,76.75,-0.368957384640467
gp_q95,77.0,-0.37006989685444136
gp_q95,77.25,-0.370087743450187
gp_q95,77.5,-0.3712294745129685
gp_q95,77.75,-0.3712294745129685
gp_q95,78.0,-0.3713482794980072
gp_q95,78.25,-0.37169929138456403
gp_q95,78.5,-0.37187460864304134
gp_q95,78.75,-0.3719328097186225
gp_q95,79.0,-0.3721176113510305
gp_q95,79.25,-0.37379277654928655
gp_q95,79.5,-0.37546899316778237
gp_q95,79.75,-0.37583042824503865
gp_q95,80.0,-0.3773882100150949
gp_q95,80.25,-0.37776132121261075
gp_q95,80.5,-0.37791723754497797
gp_q95,80.75,-0.37791723754497797
gp_q95,81.0,-0.37915481296589837
gp_q95,81.25,-0.3798604296011088
gp_q95,81.5,-0.380119816215152
gp_q95,81.75,-0.380119816215152
gp_q95,82.0,-0.38051054598513545
gp_q95,82.25,-0.3816808514925052
gp_q95,82.5,-0.3821823674930003
gp_q95,82.75,-0.3824067352483862
gp_q95,83.0,-0.38250179817816976
gp_q95,83.25,-0.38273752451400966
gp_q95,83.5,-0.3832000574027328
gp_q95,83.75,-0.383220876016932
gp_q95,84.0,-0.38341871923518456
gp_q95,84.25,-0.38341871923518456
gp_q95,84.5,-0.38528675865743267
gp_q95,84.75,-0.3855691770734526
gp_q95,85.0,-0.3862117487165251
gp_q95,85.25,-0.3868097329010389
gp_q95,85.5,-0.38698776888123065
gp_q95,85.75,-0.3888050906295515
gp_q95,86.0,-0.38885145152662837
gp_q95,86.25,-0.3895373937733537
gp_q95,86.5,-0.3895979578374287
gp_q95,86.75,-0.3896593257583625
gp_q95,87.0,-0.3897653064889872
gp_q95,87.25,-0.38977672172370026
gp_q95,87.5,-0.39010160508388125
gp_q95,87.75,-0.39010160508388125
gp_q95,88.0,-0.3911639638262576
gp_q95,88.25,-0.39223383888723484
gp_q95,88.5,-0.39223383888723484
gp_q95,88.75,-0.3923932611166192
gp_q95,89.0,-0.3929912240764666
gp_q95,89.25,-0.3931939523313721
gp_q95,89.5,-0.3935833274441358
gp_q95,89.75,-0.39518706492204236
gp_q95,90.0,-0.39536633336731963
gp_q95,90.25,-0.39559533976102346
gp_q95,90.5,-0.3959063810828889
gp_q95,90.75,-0.3961445734034341
gp_q95,91.0,-0.39638343275290033
gp_q95,91.25,-0.3964820194834906
gp_q95,91.5,-0.39721175108505813
gp_q95,91.75,-0.3977684604808962
gp_q95,92.0,-0.3978455250403856
gp_q95,92.25,-0.39849443666212236
gp_q95,92.5,-0.3998107441365195
gp_q95,92.75,-0.3998107441365195
gp_q95,93.0,-0.40011708124405576
gp_q95,93.25,-0.400828996706315
gp_q95,93.5,-0.400853853690164
gp_q95,93.75,-0.4018262189919297
gp_q95,94.0,-0.40218972148363674
gp_q95,94.25,-0.40237086723884374
gp_q95,94.5,-0.4030114728023726
gp_q95,94.75,-0.4030114728023726
gp_q95,95.0,-0.4030114728023726
gp_q95,95.25,-0.4030114728023726
gp_q95,95.5,-0.4030114728023726
gp_q95,95.75,-0.40339189751358306
gp_q95,96.0,-0.40385604237314077
gp_q95,96.25,-0.40385604237314077
gp_q95,96.5,-0.40385604237314077
gp_q95,96.75,-0.40411900052401695
gp_q95,97.0,-0.40423957022726054
gp_q95,97.25,-0.4052958202082957
gp_q95,97.5,-0.4063621797453232
gp_q95,97.75,-0.4066532364744524
gp_q95,98.0,-0.40696947994406374
gp_q95,98.25,-0.4074327619397078
gp_q95,98.5,-0.4078037810249513
gp_q95,98.75,-0.40781695483598224
gp_q95,99.0,-0.40781695483598224
gp_q95,99.25,-0.40781695483598224
gp_q95,99.5,-0.40781695483598224
gp_q95,99.75,-0.40802947070945894
gp_q95,100.0,-0.41028454995497565
gp_q95,100.25,-0.4104372940923251
gp_q95,100.5,-0.4109530030138919
gp_q95,100.75,-0.41128739107541
gp_q95,101.0,-0.4118882584727257
gp_q95,101.25,-0.41257984640309386
gp_q95,101.5,-0.41257984640309386
gp_q95,101.75,-0.41257984640309386
gp_q95,102.0,-0.41325221867258843
gp_q95,102.25,-0.4133112517722526
gp_q95,102.5,-0.4134616808869618
gp_q95,102.75,-0.41405742691502656
gp_q95,103.0,-0.41435797706967925
gp_q95,103.25,-0.41451559505348845
gp_q95,103.5,-0.41451559505348845
gp_q95,103.75,-0.41451559505348845
gp_q95,104.0,-0.41451559505348845
gp_q95,104.25,-0.41451559505348845
gp_q95,104.5,-0.4153188649590578
gp_q95,104.75,-0.4153188649590578
gp_q95,105.0,-0.4165741738842321
gp_q95,105.25,-0.41674829971184435
gp_q95,105.5,-0.41674829971184435
gp_q95,105.75,-0.4168059771971877
gp_q95,106.0,-0.41707827039833
gp_q95,106.25,-0.41825237664959714
gp_q95,106.5,-0.41825237664959714
gp_q95,106.75,-0.41825237664959714
gp_q95,107.0,-0.41919233543736834
gp_q95,107.25,-0.41919233543736834
gp_q95,107.5,-0.41930932785092523
gp_q95,107.75,-0.41930932785092523
gp_q95,108.0,-0.41948157669275954
gp_q95,108.25,-0.4196550881615413
gp_q95,108.5,-0.41978577290975316
gp_q95,108.75,-0.41978577290975316
gp_q95,109.0,-0.4201695635164593
gp_q95,109.25,-0.42023947972977815
gp_q95,109.5,-0.42083876376058926
gp_q95,109.75,-0.42085443571309167
gp_q95,110.0,-0.42085443571309167
gp_q95,110.25,-0.42116113110505227
gp_q95,110.5,-0.42250065862277086
gp_q95,110.75,-0.42279594408821675
gp_q95,111.0,-0.42279594408821675
gp_q95,111.25,-0.42279594408821675
gp_q95,111.5,-0.42324840806574615
gp_q95,111.75,-0.4235059764074234
gp_q95,112.0,-0.424588893366451
gp_q95,112.25,-0.42476138012880194
gp_q95,112.5,-0.42476138012880194
gp_q95,112.75,-0.42476138012880194
gp_q95,113.0,-0.42481885388652163
gp_q95,113.25,-0.42481885388652163
gp_q95,113.5,-0.42481885388652163
gp_q95,113.75,-0.42481885388652163
gp_q95,114.0,-0.4252503645040373
gp_q95,114.25,-0.42555641174795156
gp_q95,114.5,-0.42555641174795156
gp_q95,114.75,-0.42571016130241723
gp_q95,115.0,-0.42595383580076307
gp_q95,115.25,-0.42671421038911195
gp_q95,115.5,-0.4270129460290262
gp_q95,115.75,-0.4272095159500888
gp_q95,116.0,-0.4272095159500888
gp_q95,116.25,-0.4272095159500888
gp_q95,116.5,-0.4272095159500888
gp_q95,116.75,-0.42746159291797703
gp_q95,117.0,-0.4278504515919046
gp_q95,117.25,-0.4281916498723892
gp_q95,117.5,-0.4283684606420701
gp_q95,117.75,-0.4284682228564263
gp_q95,118.0,-0.42848613952108927
gp_q95,118.25,-0.42848613952108927
gp_q95,118.5,-0.4285563797477576
gp_q95,118.75,-0.4285563797477576
gp_q95,119.0,-0.4290530656613334
gp_q95,119.25,-0.4300318034758166
gp_q95,119.5,-0.4300318034758166
gp_q95,119.75,-0.4307533801500618
gp_q95,120.0,-0.4307533801500618
gp_q95,120.25,-0.4310538815188947
gp_q95,120.5,-0.4312448676003
gp_q95,120.75,-0.4316851317750614
gp_q95,121.0,-0.4324102614382874
gp_q95,121.25,-0.4324102614382874
gp_q95,121.5,-0.4324102614382874
gp_q95,121.75,-0.4324102614382874
gp_q95,122.0,-0.4324419168232674
gp_q95,122.25,-0.4326331971369224
gp_q95,122.5,-0.4326331971369224
gp_q95,122.75,-0.4326331971369224
gp_q95,123.0,-0.4326331971369224
gp_q95,123.25,-0.4326331971369224
gp_q95,123.5,-0.4328907075676014
gp_q95,123.75,-0.4330199286277425
gp_q95,124.0,-0.43332312520384386
gp_q95,124.25,-0.43332312520384386
gp_q95,124.5,-0.43361604017468913
gp_q95,124.75,-0.4336441069688002
gp_q95,125.0,-0.4342943923372977
gp_q95,125.25,-0.4347547776250238
gp_q95,125.5,-0.43488669771324373
gp_q95,125.75,-0.43520444780558165
gp_q95,126.0,-0.43529765984458013
gp_q95,126.25,-0.43529765984458013
gp_q95,126.5,-0.43529765984458013
gp_q95,126.75,-0.43529765984458013
gp_q95,127.0,-0.43529765984458013
gp_q95,127.25,-0.4354460546194039
gp_q95,127.5,-0.436088318086314
gp_q95,127.75,-0.436088318086314
gp_q95,128.0,-0.4361220027206958
gp_q95,128.25,-0.4365925391612513
gp_q95,128.5,-0.4376826466961692
gp_q95,128.75,-0.43788149807328924
gp_q95,129.0,-0.438277452363689
gp_q95,129.25,-0.438641837828313
gp_q95,129.5,-0.438641837828313
gp_q95,129.75,-0.438641837828313
gp_q95,130.0,-0.438641837828313
gp_q95,130.25,-0.438641837828313
gp_q95,130.5,-0.4389093334257965
gp_q95,130.75,-0.4392938661029522
gp_q95,131.0,-0.4392938661029522
gp_q95,131.25,-0.43962028217422455
gp_q95,131.5,-0.4397500199094684
gp_q95,131.75,-0.43981785981339616
gp_q95,132.0,-0.4399960306395778
gp_q95,132.25,-0.4404130264340833
gp_q95,132.5,-0.44064276182380624
gp_q95,132.75,-0.44157942299111186
gp_q95,133.0,-0.44168690959821566
gp_q95,133.25,-0.44168690959821566
gp_q95,133.5,-0.44168690959821566
gp_q95,133.75,-0.44211269825842336
gp_q95,134.0,-0.44211269825842336
gp_q95,134.25,-0.44211269825842336
gp_q95,134.5,-0.44211269825842336
gp_q95,134.75,-0.4421873428070877
gp_q95,135.0,-0.4421873428070877
gp_q95,135.25,-0.4421873428070877
gp_q95,135.5,-0.4421873428070877
gp_q95,135.75,-0.44260683407086887
gp_q95,136.0,-0.44295983419827545
gp_q95,136.25,-0.44295983419827545
gp_q95,136.5,-0.44295983419827545
gp_q95,136.75,-0.44302009519116003
gp_q95,137.0,-0.4432850020733903
gp_q95,137.25,-0.4432850020733903
gp_q95,137.5,-0.4432850020733903
gp_q95,137.75,-0.4432850020733903
gp_q95,138.0,-0.4432850020733903
gp_q95,138.25,-0.4432850020733903
gp_q95,138.5,-0.4442430166060496
gp_q95,138.75,-0.4443556440849039
gp_q95,139.0,-0.4443556440849039
gp_q95,139.25,-0.4449567624944195
gp_q95,139.5,-0.4451165542918134
gp_q95,139.75,-0.4451165542918134
gp_q95,140.0,-0.4454278380525811
gp_q95,140.25,-0.4454278380525811
gp_q95,140.5,-0.4454278380525811
gp_q95,140.75,-0.4454278380525811
gp_q95,141.0,-0.4454278380525811
gp_q95,141.25,-0.44616381156065144
gp_q95,141.5,-0.44616381156065144
gp_q95,141.75,-0.4462066800564157
gp_q95,142.0,-0.44710343912395256
gp_q95,142.25,-0.44710343912395256
gp_q95,142.5,-0.44710343912395256
gp_q95,142.75,-0.4482328206590891
gp_q95,143.0,-0.4482328206590891
gp_q95,143.25,-0.44927700152861405
gp_q95,143.5,-0.44927700152861405
gp_q95,143.75,-0.44958892760791347
gp_q95,144.0,-0.44983522843345947
gp_q95,144.25,-0.44983522843345947
gp_q95,144.5,-0.4504626659386113
gp_q95,144.75,-0.4504626659386113
gp_q95,145.0,-0.4504626659386113
gp_q95,145.25,-0.4504626659386113
gp_q95,145.5,-0.4504626659386113
gp_q95,145.75,-0.4504626659386113
gp_q95,146.0,-0.4504626659386113
gp_q95,146.25,-0.4504626659386113
gp_q95,146.5,-0.4504626659386113
gp_q95,146.75,-0.4504626659386113
gp_q95,147.0,-0.4504626659386113
gp_q95,147.25,-0.45139159347398206
gp_q95,147.5,-0.45139159347398206
gp_q95,147.75,-0.45139159347398206
gp_q95,148.0,-0.45159924184869915
gp_q95,148.25,-0.45159924184869915
gp_q95,148.5,-0.45159924184869915
gp_q95,148.75,-0.45159924184869915
gp_q95,149.0,-0.4519184520417996
gp_q95,149.25,-0.4519184520417996
gp_q95,149.5,-0.4519184520417996
gp_q95,149.75,-0.4519184520417996
gp_q95,150.0,-0.4519184520417996
gp_q95,150.25,-0.4519184520417996
gp_q95,150.5,-0.45258220968452667
gp_q95,150.75,-0.45264697486470107
gp_q95,151.0,-0.45264697486470107
gp_q95,151.25,-0.45264697486470107
gp_q95,151.5,-0.453565825749791
gp_q95,151.75,-0.453565825749791
gp_q95,152.0,-0.453565825749791
gp_q95,152.25,-0.45374568980323104
gp_q95,152.5,-0.45414828489596104
gp_q95,152.75,-0.4542161315205684
gp_q95,153.0,-0.4547032594291456
gp_q95,153.25,-0.45476854157554536
gp_q95,153.5,-0.45476854157554536
gp_q95,153.75,-0.45476854157554536
gp_q95,154.0,-0.454852490557367
gp_q95,154.25,-0.454852490557367
gp_q95,154.5,-0.4555618929190208
gp_q95,154.75,-0.45583849156317635
gp_q95,155.0,-0.4559206853509412
gp_q95,155.25,-0.4566000248324098
gp_q95,155.5,-0.4566000248324098
gp_q95,155.75,-0.45726188972036175
gp_q95,156.0,-0.45726188972036175
gp_q95,156.25,-0.4579891548207371
gp_q95,156.5,-0.4580088548094663
gp_q95,156.75,-0.4580088548094663
gp_q95,157.0,-0.4580088548094663
gp_q95,157.25,-0.4580088548094663
gp_q95,157.5,-0.4580088548094663
gp_q95,157.75,-0.4580088548094663
gp_q95,158.0,-0.4580088548094663
gp_q95,158.25,-0.4580088548094663
gp_q95,158.5,-0.4580088548094663
gp_q95,158.75,-0.4580088548094663
gp_q95,159.0,-0.4580088548094663
gp_q95,159.25,-0.45865053150535573
gp_q95,159.5,-0.45865053150535573
gp_q95,159.75,-0.45865053150535573
gp_q95,160.0,-0.4588771528558744
gp_q95,160.25,-0.4588771528558744
gp_q95,160.5,-0.4588771528558744
gp_q95,160.75,-0.4592805161776625
gp_q95,161.0,-0.4592805161776625
gp_q95,161.25,-0.4592805161776625
gp_q95,161.5,-0.45933440851118057
gp_q95,161.75,-0.45933440851118057
gp_q95,162.0,-0.45933440851118057
gp_q95,162.25,-0.45962671089131435
gp_q95,162.5,-0.45962671089131435
gp_q95,162.75,-0.45962671089131435
gp_q95,163.0,-0.45962671089131435
gp_q95,163.25,-0.4604451904852813
gp_q95,163.5,-0.4610877846599859
gp_q95,163.75,-0.4610877846599859
gp_q95,164.0,-0.4610877846599859
gp_q95,164.25,-0.46109162762992817
gp_q95,164.5,-0.46109162762992817
gp_q95,164.75,-0.46109162762992817
gp_q95,165.0,-0.46109162762992817
gp_q95,165.25,-0.46171721159427026
gp_q95,165.5,-0.4621037656134752
gp_q95,165.75,-0.4621037656134752
gp_q95,166.0,-0.4621037656134752
gp_q95,166.25,-0.46271763811340794
gp_q95,166.5,-0.46271763811340794
gp_q95,166.75,-0.46271763811340794
gp_q95,167.0,-0.46271763811340794
gp_q95,167.25,-0.46271763811340794
gp_q95,167.5,-0.46271763811340794
gp_q95,167.75,-0.4630202916295234
gp_q95,168.0,-0.4638519797093177
gp_q95,168.25,-0.4640601606157757
gp_q95,168.5,-0.4640601606157757
gp_q95,168.75,-0.4640601606157757
gp_q95,169.0,-0.46463748148432016
gp_q95,169.25,-0.46463748148432016
gp_q95,169.5,-0.46463748148432016
gp_q95,169.75,-0.464835253691942
gp_q95,170.0,-0.464835253691942
gp_q95,170.25,-0.464835253691942
gp_q95,170.5,-0.464835253691942
gp_q95,170.75,-0.464835253691942
gp_q95,171.0,-0.464835253691942
gp_q95,171.25,-0.46524808725718625
gp_q95,171.5,-0.46524808725718625
gp_q95,171.75,-0.46524808725718625
gp_q95,172.0,-0.46524808725718625
gp_q95,172.25,-0.4654378356876987
gp_q95,172.5,-0.4654378356876987
gp_q95,172.75,-0.4654378356876987
gp_q95,173.0,-0.4654378356876987
gp_q95,173.25,-0.46609468432158296
gp_q95,173.5,-0.4661906721278197
gp_q95,173.75,-0.4661906721278197
gp_q95,174.0,-0.4661906721278197
gp_q95,174.25,-0.4661906721278197
gp_q95,174.5,-0.4661906721278197
gp_q95,174.75,-0.46651794714480666
gp_q95,175.0,-0.46651794714480666
gp_q95,175.25,-0.46651794714480666
gp_q95,175.5,-0.46651794714480666
gp_q95,175.75,-0.46651794714480666
gp_q95,176.0,-0.46651794714480666
gp_q95,176.25,-0.46651794714480666
gp_q95,176.5,-0.466685545916512
gp_q95,176.75,-0.46674517592654174
gp_q95,177.0,-0.4669936323716928
gp_q95,177.25,-0.4669936323716928
gp_q95,177.5,-0.4669936323716928
gp_q95,177.75,-0.46727028016072536
gp_q95,178.0,-0.46727028016072536
gp_q95,178.25,-0.46727028016072536
gp_q95,178.5,-0.46727028016072536
gp_q95,178.75,-0.46845960617317717
gp_q95,179.0,-0.4700057020012749
gp_q95,179.25,-0.4700057020012749
gp_q95,179.5,-0.4700057020012749
gp_q95,179.75,-0.4700057020012749
gp_q95,180.0,-0.4700057020012749


==> figures/frontier-prediction/empirical-frontier.csv <==
mflops,ne_delta_percent
17.2,0.3619136107219312
20.84,0.3619136107219312
20.84,0.20812221017978416
23.63,0.20812221017978416
23.63,0.111184639897699
36.13,0.111184639897699
36.13,-0.21282228985737284
52.75,-0.21282228985737284
52.75,-0.3192353914772017
84.47,-0.3192353914772017
84.47,-0.4176736989356722
124.46,-0.4176736989356722
124.46,-0.4184123281107732
180,-0.4184123281107732


==> figures/frontier-prediction/observations-long.csv <==
group,mflops,ne_delta_percent
Initialization,38.86,0.14350230472339742
Initialization,124.46,-0.4184123281107732
Initialization,106.03,-0.39707823656793817
Initialization,20.84,0.20812221017978416
Initialization,76.21,-0.16146939807728522
Initialization,95.55,-0.34700211194038655
Initialization,148.12,-0.1963588077157019
Initialization,52.75,-0.3192353914772017
Initialization,117.33,-0.29242583961972546
Initialization,46.67,0.44260718477242555
Initialization,54.23,-0.19630840861493137
Initialization,142.32,-0.2337585024602129
Initialization,40.07,-0.10715680344731693
Initialization,84.47,-0.4176736989356722
Initialization,106.67,-0.2584842866625747
Initialization,23.63,0.111184639897699
Adaptive,26.32,0.16559103648483564
Adaptive,36.13,-0.21282228985737284
Adaptive,100.3,-0.35019969180097865
Adaptive,17.2,0.3619136107219312


==> figures/parameterization-frontiers/best-feasible.csv <==
series_id,position,ne_delta_percent
p0,0,-0.4462497013150792
p1,1,-0.4576739456572121
p2,2,-0.4374812644839409
p3,3,-0.4894865959569826
p4,4,-0.4331400076273275
p5,5,-0.4290407454695597
p6,6,-0.4603535473998376
p7,7,-0.42795931786652885


==> figures/parameterization-frontiers/paths.csv <==
path,mflops,ne_delta_percent
p0-ray,97.10000000000001,0.2899653788695389
p0-ray,97.10000000000001,-0.04904712572069933
p0-solid,97.10000000000001,-0.04904712572069933
p0-solid,99.57000000000001,-0.04904712572069933
p0-solid,99.57000000000001,-0.14872379752831813
p0-solid,102.05,-0.14872379752831813
p0-solid,102.05,-0.2250261605886134
p0-solid,104.53,-0.2250261605886134
p0-solid,104.53,-0.25063194920306847
p0-solid,107.0,-0.25063194920306847
p0-solid,107.0,-0.29092657165112484
p0-solid,109.48,-0.29092657165112484
p0-solid,109.48,-0.3293234366884604
p0-solid,111.96000000000001,-0.3293234366884604
p0-solid,111.96000000000001,-0.34315285938155304
p0-solid,114.43,-0.34315285938155304
p0-solid,114.43,-0.3613158572341369
p0-solid,116.91,-0.3613158572341369
p0-solid,116.91,-0.4462497013150792
p0-solid,280.3928,-0.4462497013150792
p0-solid,280.3928,-0.4462497013150792
p1-ray,70.05,0.2899653788695389
p1-ray,70.05,-0.16203055064384161
p1-solid,70.05,-0.16203055064384161
p1-solid,74.22999999999999,-0.16203055064384161
p1-solid,74.22999999999999,-0.21942643638370873
p1-solid,88.96000000000001,-0.21942643638370873
p1-solid,88.96000000000001,-0.30907222644559734
p1-solid,107.08000000000001,-0.30907222644559734
p1-solid,107.08000000000001,-0.41831247525715437
p1-solid,122.88,-0.41831247525715437
p1-solid,122.88,-0.45762608038565505
p1-solid,157.93,-0.45762608038565505
p1-solid,157.93,-0.4576739456572121
p1-solid,280.3928,-0.4576739456572121
p1-solid,280.3928,-0.4576739456572121
p2-ray,50.74,0.2899653788695389
p2-ray,50.74,0.18392614060779464
p2-solid,50.74,0.18392614060779464
p2-solid,56.35,0.18392614060779464
p2-solid,56.35,-0.07111357501320134
p2-solid,64.69999999999999,-0.07111357501320134
p2-solid,64.69999999999999,-0.1831304527101302
p2-solid,71.27,-0.1831304527101302
p2-solid,71.27,-0.24376217883173154
p2-solid,100.03999999999999,-0.24376217883173154
p2-solid,100.03999999999999,-0.3725085985415946
p2-solid,100.47999999999999,-0.3725085985415946
p2-solid,100.47999999999999,-0.3781328244527772
p2-solid,131.34,-0.3781328244527772
p2-solid,131.34,-0.428826583065345
p2-solid,141.8,-0.428826583065345
p2-solid,141.8,-0.43063154445846175
p2-solid,156.17000000000002,-0.43063154445846175
p2-solid,156.17000000000002,-0.4374812644839409
p2-solid,280.3928,-0.4374812644839409
p2-solid,280.3928,-0.4374812644839409
p3-ray,20.84,0.2899653788695389
p3-ray,20.84,0.2081222101797906
p3-solid,20.84,0.2081222101797906
p3-solid,23.63,0.2081222101797906
p3-solid,23.63,0.1111846398977047
p3-solid,40.07,0.1111846398977047
p3-solid,40.07,-0.10715680344731812
p3-solid,52.75,-0.10715680344731812
p3-solid,52.75,-0.3192353914771973
p3-solid,84.47,-0.3192353914771973
p3-solid,84.47,-0.4176736989356577
p3-solid,124.46,-0.4176736989356577
p3-solid,124.46,-0.41841232811077184
p3-solid,137.15,-0.41841232811077184
p3-solid,137.15,-0.43121988307735976
p3-solid,149.67000000000002,-0.43121988307735976
p3-solid,149.67000000000002,-0.4894865959569826
p3-solid,280.3928,-0.4894865959569826
p3-solid,280.3928,-0.4894865959569826
p4-ray,47.68,0.2899653788695389
p4-ray,47.68,-0.08183737451193422
p4-solid,47.68,-0.08183737451193422
p4-solid,48.160000000000004,-0.08183737451193422
p4-solid,48.160000000000004,-0.10607871192790201
p4-solid,67.25999999999999,-0.10607871192790201
p4-solid,67.25999999999999,-0.13509472206808726
p4-solid,68.75,-0.13509472206808726
p4-solid,68.75,-0.14222634683897584
p4-solid,82.85,-0.14222634683897584
p4-solid,82.85,-0.3205587603141879
p4-solid,112.49,-0.3205587603141879
p4-solid,112.49,-0.4145231257610685
p4-solid,128.8,-0.4145231257610685
p4-solid,128.8,-0.4199012609975946
p4-solid,147.01999999999998,-0.4199012609975946
p4-solid,147.01999999999998,-0.4331400076273275
p4-solid,280.3928,-0.4331400076273275
p4-solid,280.3928,-0.4331400076273275
p5-ray,48.160000000000004,0.2899653788695389
p5-ray,48.160000000000004,-0.08912202861873154
p5-solid,48.160000000000004,-0.08912202861873154
p5-solid,67.25999999999999,-0.08912202861873154
p5-solid,67.25999999999999,-0.10452458081173288
p5-solid,69.77,-0.10452458081173288
p5-solid,69.77,-0.330409043895706
p5-solid,82.85,-0.330409043895706
p5-solid,82.85,-0.3364396557952631
p5-solid,94.83999999999999,-0.3364396557952631
p5-solid,94.83999999999999,-0.3444667164559114
p5-solid,116.16999999999999,-0.3444667164559114
p5-solid,116.16999999999999,-0.35358834435984293
p5-solid,143.44,-0.35358834435984293
p5-solid,143.44,-0.42322462680480405
p5-solid,144.47,-0.42322462680480405
p5-solid,144.47,-0.4290407454695597
p5-solid,280.3928,-0.4290407454695597
p5-solid,280.3928,-0.4290407454695597
p6-ray,48.160000000000004,0.2899653788695389
p6-ray,48.160000000000004,-0.09837807776464833
p6-solid,48.160000000000004,-0.09837807776464833
p6-solid,67.25999999999999,-0.09837807776464833
p6-solid,67.25999999999999,-0.14913677326027652
p6-solid,81.94,-0.14913677326027652
p6-solid,81.94,-0.2553080570077168
p6-solid,82.85,-0.2553080570077168
p6-solid,82.85,-0.3108335003422188
p6-solid,133.9,-0.3108335003422188
p6-solid,133.9,-0.4603535473998376
p6-solid,280.3928,-0.4603535473998376
p6-solid,280.3928,-0.4603535473998376
p7-ray,74.63,0.2899653788695389
p7-ray,74.63,0.24239319261255032
p7-solid,74.63,0.24239319261255032
p7-solid,87.69999999999999,0.24239319261255032
p7-solid,87.69999999999999,0.008219208085849665
p7-solid,121.75,0.008219208085849665
p7-solid,121.75,-0.16753597138057583
p7-solid,127.66,-0.16753597138057583
p7-solid,127.66,-0.42795931786652885
p7-solid,280.3928,-0.42795931786652885
p7-solid,280.3928,-0.42795931786652885
p7-dotted,160.0,-0.42795931786652885
p7-dotted,270.40999999999997,-0.42795931786652885
p7-dotted,270.40999999999997,-0.4777871388441087
p7-dotted,280.3928,-0.4777871388441087
p7-dotted,280.3928,-0.4777871388441087
pooled,20.84,0.2081222101797906
pooled,23.63,0.2081222101797906
pooled,23.63,0.1111846398977047
pooled,40.07,0.1111846398977047
pooled,40.07,-0.10715680344731812
pooled,52.75,-0.10715680344731812
pooled,52.75,-0.3192353914771973
pooled,69.77,-0.3192353914771973
pooled,69.77,-0.330409043895706
pooled,82.85,-0.330409043895706
pooled,82.85,-0.3364396557952631
pooled,84.47,-0.3364396557952631
pooled,84.47,-0.4176736989356577
pooled,107.08000000000001,-0.4176736989356577
pooled,107.08000000000001,-0.41831247525715437
pooled,116.91,-0.41831247525715437
pooled,116.91,-0.4462497013150792
pooled,122.88,-0.4462497013150792
pooled,122.88,-0.45762608038565505
pooled,133.9,-0.45762608038565505
pooled,133.9,-0.4603535473998376
pooled,149.67000000000002,-0.4603535473998376
pooled,149.67000000000002,-0.4894865959569826
pooled,280.3928,-0.4894865959569826
pooled,280.3928,-0.4894865959569826
roof,20.84,0.2899653788695389
roof,280.3928,0.2899653788695389


==> figures/parameterization-frontiers/points.csv <==
series_id,stage,mflops,ne_delta_percent,efficient
p0,0,102.05,-0.2250261605886134,1
p0,0,104.53,-0.25063194920306847,1
p0,0,126.82000000000001,-0.42109371348183355,0
p0,0,107.0,-0.29092657165112484,1
p0,0,97.10000000000001,-0.04904712572069933,1
p0,0,119.39,-0.429470174319596,0
p0,0,116.91,-0.4462497013150792,1
p0,0,141.68,-0.41738249660709126,0
p0,0,134.25,-0.4243107600409127,0
p0,0,144.15,-0.37117380094594093,0
p0,0,136.72,-0.42471792122094226,0
p0,0,129.29,-0.42247390756689934,0
p0,0,139.2,-0.4280236998991248,0
p0,0,124.34,-0.4302949427752913,0
p0,0,99.57000000000001,-0.14872379752831813,1
p0,0,131.77,-0.4050644219481879,0
p0,0,114.43,-0.3613158572341369,1
p0,0,111.96000000000001,-0.34315285938155304,1
p0,0,109.48,-0.3293234366884604,1
p0,0,121.86,-0.42148621312105905,0
p1,2,88.96000000000001,-0.30907222644559734,1
p1,2,118.93,-0.3549050717753584,0
p1,2,156.46,-0.4528514098100456,0
p1,2,128.14,-0.4325542769618134,0
p1,2,127.16999999999999,-0.3977647716634792,0
p1,2,108.41,-0.350167485433302,0
p1,2,70.05,-0.16203055064384161,1
p1,2,80.4,-0.14388545774080536,0
p1,2,134.75,-0.43548383080804026,0
p1,2,80.47999999999999,-0.13722678785762416,0
p1,2,80.75,0.19881675214494632,0
p1,2,105.81,-0.063940708473349,0
p1,2,95.91,-0.08722827943678657,0
p1,2,122.88,-0.45762608038565505,1
p1,2,107.08000000000001,-0.41831247525715437,1
p1,2,74.22999999999999,-0.21942643638370873,1
p1,3,157.93,-0.4576739456572121,1
p1,3,151.68,-0.4404772513499973,0
p1,3,145.63,-0.4407128478772819,0
p1,3,139.38,-0.376400533704651,0
p2,2,56.35,-0.07111357501320134,1
p2,2,98.07,-0.1896608230201302,0
p2,2,58.86,-0.011742468234798657,0
p2,2,100.47999999999999,-0.3781328244527772,1
p2,2,114.5,0.04178511192231544,0
p2,2,75.4,-0.1802732919303208,0
p2,2,131.34,-0.428826583065345,1
p2,2,103.91,-0.3624094793599114,0
p2,2,71.27,-0.24376217883173154,1
p2,2,102.35999999999999,-0.21296914750006576,0
p2,2,160.66,-0.22578270292813424,0
p2,2,146.71,-0.18746632325882148,0
p2,2,96.47999999999999,0.19684193947656375,0
p2,2,64.69999999999999,-0.1831304527101302,1
p2,2,50.74,0.18392614060779464,1
p2,2,100.03999999999999,-0.3725085985415946,1
p2,3,141.8,-0.43063154445846175,1
p2,3,152.19,-0.40550955812432754,0
p2,3,156.17000000000002,-0.4374812644839409,1
p2,3,146.64999999999998,-0.41758137984509264,0
p3,2,106.67,-0.2584842866625691,0
p3,2,148.12,-0.1963588077156926,0
p3,2,23.63,0.1111846398977047,1
p3,2,124.46,-0.41841232811077184,1
p3,2,106.03,-0.3970782365679262,0
p3,2,52.75,-0.3192353914771973,1
p3,2,40.07,-0.10715680344731812,1
p3,2,20.84,0.2081222101797906,1
p3,2,76.21,-0.1614693980772792,0
p3,2,117.33,-0.29242583961971946,0
p3,2,142.32,-0.23375850246021343,0
p3,2,46.67,0.4426071847724322,0
p3,2,54.230000000000004,-0.19630840861493826,0
p3,2,38.86,0.1435023047234027,0
p3,2,84.47,-0.4176736989356577,1
p3,2,95.55,-0.34700211194036373,0
p3,3,137.15,-0.43121988307735976,1
p3,3,149.67000000000002,-0.4894865959569826,1
p3,3,151.3,-0.40771091735344966,0
p3,3,152.37,-0.4332659647569141,0
p4,2,47.68,-0.08183737451193422,1
p4,2,82.85,-0.3205587603141879,1
p4,2,111.86,-0.19494644056360805,0
p4,2,48.160000000000004,-0.10607871192790201,1
p4,2,144.47,-0.35224817811980136,0
p4,2,55.85,-0.020209271980899328,0
p4,2,107.19999999999999,0.1841649438180282,0
p4,2,76.24,0.2393811605352,0
p4,2,104.97999999999999,-0.2995325039276886,0
p4,2,105.0,-0.215708229558902,0
p4,2,70.31,-0.03357876633734497,0
p4,2,112.49,-0.4145231257610685,1
p4,2,67.25999999999999,-0.13509472206808726,1
p4,2,68.75,-0.14222634683897584,1
p4,2,78.58,0.34040794802771407,0
p4,2,108.78,-0.08862928427997986,0
p4,3,128.8,-0.4199012609975946,1
p4,3,147.01999999999998,-0.4331400076273275,1
p4,3,146.09,-0.4161922391756792,0
p4,3,153.18,-0.38301923812556643,0
p5,2,158.48,-0.08422337216590738,0
p5,2,84.28999999999999,-0.22771145799748993,0
p5,2,48.160000000000004,-0.08912202861873154,1
p5,2,111.86,-0.19966182783252887,0
p5,2,70.31,0.06383129260324295,0
p5,2,186.94,-0.2282885542608725,0
p5,2,82.85,-0.3364396557952631,1
p5,2,104.97999999999999,-0.2778082531453624,0
p5,2,67.25999999999999,-0.10452458081173288,1
p5,2,90.14,-0.2152632254208953,0
p5,2,151.01999999999998,-0.41568819029942417,0
p5,2,77.86,-0.038337935811165104,0
p5,2,151.76,0.18194154482411543,0
p5,2,78.58,0.317482573320698,0
p5,2,144.47,-0.4290407454695597,1
p5,2,102.72,0.21061768471002149,0
p5,3,143.44,-0.42322462680480405,1
p5,3,116.16999999999999,-0.35358834435984293,1
p5,3,69.77,-0.330409043895706,1
p5,3,94.83999999999999,-0.3444667164559114,1
p6,2,126.33999999999999,-0.20205581460233826,0
p6,2,144.47,-0.39655152984245773,0
p6,2,104.97999999999999,-0.28788072474777315,0
p6,2,78.58,0.3256648541651141,0
p6,2,133.9,-0.4603535473998376,1
p6,2,70.31,-0.03697756411947517,0
p6,2,68.08,-0.04476568727893289,0
p6,2,67.25999999999999,-0.14913677326027652,1
p6,2,91.28,0.20031255878617182,0
p6,2,48.160000000000004,-0.09837807776464833,1
p6,2,186.94,-0.292293933866455,0
p6,2,81.94,-0.2553080570077168,1
p6,2,137.07999999999998,-0.1032976803063651,0
p6,2,82.85,-0.3108335003422188,1
p6,2,132.81,0.17402795706181343,0
p6,2,111.86,-0.17583495137156377,0
p6,3,141.95,-0.3794170715432295,0
p6,3,143.81,-0.4239374975988671,0
p6,3,108.92999999999999,-0.2616293393682349,0
p6,3,141.88,-0.4353745058619208,0
p7,2,121.75,-0.16753597138057583,1
p7,2,234.83,-0.29651248983460804,0
p7,2,233.87,0.11202087666253557,0
p7,2,74.63,0.24239319261255032,1
p7,2,260.53,-0.11749638911155302,0
p7,2,1194.5,-0.2712392775351557,0
p7,2,104.96000000000001,0.04695872298930604,0
p7,2,87.69999999999999,0.008219208085849665,1
p7,2,111.66999999999999,0.4192983024380899,0
p7,2,197.1,-0.27272074790481743,0
p7,2,363.59999999999997,0.3034744762498698,0
p7,2,323.54999999999995,-0.08682820136444966,0
p7,2,197.82,-0.1847345178609745,0
p7,2,270.40999999999997,-0.4777871388441087,1
p7,2,260.08,0.10635684228343759,0
p7,2,166.26000000000002,-0.22812891504689797,0
p7,3,127.66,-0.42795931786652885,1
p7,3,149.39999999999998,-0.3702635101692322,0
p7,3,236.38,-0.25414024666961477,0
p7,3,473.0,-0.3900458487103302,0


==> figures/parameterization-frontiers/profiles.csv <==
series_id,row,mflops
p5,4,192.87
p2,1,117.60999999999999
p2,1,118.68
p1,0,74.22999999999999
p2,1,95.25999999999999
p5,4,210.60999999999999
p4,3,43.800000000000004
p1,0,80.47999999999999
p1,0,98.57
p2,1,278.88
p6,5,306.59
p1,0,122.88
p1,0,114.66
p1,0,141.99
p2,1,392.64
p2,1,209.24
p2,1,52.47
p4,3,573.4300000000001
p4,3,102.56
p4,3,813.67
p5,4,102.56
p5,4,116.55
p5,4,409.24
p5,4,316.12
p6,5,210.60999999999999
p6,5,841.57
p6,5,140.16
p2,1,349.35999999999996
p2,1,567.27
p2,1,57.309999999999995
p2,1,910.87
p4,3,94.58999999999999
p4,3,533.36
p4,3,409.24
p4,3,241.62
p6,5,614.55
p6,5,67.94999999999999
p6,5,145.94
p6,5,1342.93
p3,2,94.16
p1,0,101.81
p1,0,97.52000000000001
p1,0,84.66
p1,0,156.46
p1,0,113.03999999999999
p1,0,138.68
p1,0,65.88
p1,0,84.68
p2,1,2587.14
p2,1,677.55
p2,1,103.91
p2,1,3498.5
p2,1,368.64
p2,1,726.12
p2,1,206.56
p2,1,2085.38
p2,1,114.16
p2,1,4020.7400000000002
p2,1,435.95
p2,1,2454.02
p2,1,997.6
p2,1,477.46
p2,1,502.62
p5,4,3845.96
p5,4,2064.9
p5,4,306.59
p5,4,618.99
p5,4,947.08
p5,4,1696.26
p5,4,922.82
p5,4,1419.24
p5,4,951.77
p5,4,2917.71
p5,4,1660.3700000000001
p5,4,1439.5600000000002
p5,4,1234.37
p5,4,843.28
p5,4,153.28
p5,4,690.9200000000001
p5,4,675.01
p5,4,3450.19
p5,4,173.24
p5,4,2664.91
p5,4,3630.92
p4,3,2381.64
p4,3,1409.5400000000002
p4,3,306.59
p4,3,447.5
p4,3,947.08
p4,3,1143.3000000000002
p4,3,582.87
p4,3,1340.75
p4,3,1214.98
p4,3,1893.71
p4,3,1127.89
p4,3,2403.4500000000003
p4,3,1234.37
p6,5,1880.5800000000002
p6,5,2618.4900000000002
p6,5,947.08
p6,5,1340.75
p6,5,3845.96
p6,5,444.35
p6,5,2620.75
p6,5,1517.01
p6,5,813.67
p6,5,3222.65
p6,5,1173.3200000000002
p6,5,1168.85
p6,5,1533.05
p6,5,3497.8
p6,5,2956.4100000000003
p6,5,411.96999999999997
p6,5,2310.12
p6,5,179.34
p6,5,3170.12
p6,5,287.31
p7,6,1000.85
p7,6,898.0799999999999
p2,1,984.84
p2,1,209.31
p2,1,444.08
p2,1,2669.06
p2,1,469.07
p2,1,71.59
p2,1,131.73
p2,1,519.26
p2,1,188.91
p2,1,907.75
p2,1,662.47
p2,1,1266.18
p6,5,3169.73
p6,5,842.0
p6,5,5074.92
p6,5,347.75
p6,5,102.56
p6,5,106.72
p6,5,617.65
p6,5,3132.75
p6,5,174.72
p6,5,461.02
p6,5,1420.6299999999999
p6,5,850.38
p6,5,224.9
p6,5,5412.290000000001
p6,5,632.54
p6,5,2388.43
p6,5,409.24
p6,5,1914.19
p3,2,302.14000000000004
p3,2,1855.95
p1,0,128.14
p1,0,61.71
p1,0,158.42000000000002
p1,0,145.92000000000002
p1,0,70.05
p1,0,107.08000000000001
p1,0,71.83
p1,0,114.65
p1,0,120.91999999999999
p1,0,89.66
p1,0,170.93
p1,0,67.97
p1,0,118.93
p1,0,133.42
p1,0,80.4
p1,0,110.37
p1,0,63.8
p1,0,178.17000000000002
p1,0,88.96000000000001
p1,0,106.09
p1,0,152.17000000000002
p1,0,112.35
p1,0,134.75
p5,4,161.07999999999998
p5,4,497.51
p5,4,67.94999999999999
p5,4,461.02
p5,4,411.96999999999997
p4,3,112.58999999999999
p4,3,328.52000000000004
p4,3,2245.0699999999997
p4,3,153.28
p4,3,405.79
p4,3,151.66
p4,3,2617.16
p4,3,461.02
p4,3,1019.66
p4,3,2309.57
p4,3,2260.09
p4,3,850.38
p4,3,614.48
p4,3,181.94
p4,3,1753.55
p4,3,179.34
p4,3,1299.79
p7,6,86.00999999999999
p7,6,226.78
p7,6,472.96
p7,6,1102.3400000000001
p7,6,644.8
p7,6,506.39
p7,6,148.72
p7,6,367.12
p7,6,247.15
p7,6,130.89
p7,6,1890.8200000000002
p7,6,638.8299999999999
p7,6,783.9599999999999
p7,6,290.96999999999997
p7,6,241.78
p7,6,2187.78
p7,6,573.16
p7,6,1522.18
p7,6,1460.74
p7,6,1225.22
p7,6,587.34
p7,6,917.86
p7,6,210.1
p1,0,120.28
p1,0,117.60999999999999
p1,0,102.16
p1,0,93.24000000000001
p1,0,105.81
p1,0,86.00999999999999
p1,0,139.67
p1,0,127.16999999999999
p1,0,101.81
p1,0,76.12
p1,0,133.41
p1,0,149.23000000000002
p2,1,977.76
p2,1,2208.26
p2,1,2126.34
p2,1,294.10999999999996
p2,1,1532.42
p6,5,3374.92
p6,5,43.800000000000004
p6,5,568.93
p6,5,1532.42
p6,5,1860.1000000000001
p6,5,1439.5600000000002
p6,5,730.5799999999999
p6,5,1234.37
p6,5,756.85
p6,5,2910.6699999999996
p6,5,153.28
p6,5,514.48
p6,5,173.24
p6,5,1558.99
p6,5,3354.05
p1,0,78.4
p1,0,127.52000000000001
p1,0,163.70000000000002
p1,0,82.57
p1,0,96.55000000000001
p1,0,80.75
p1,0,72.14
p1,0,108.41
p1,0,95.91
p1,0,91.28
p1,0,76.31
p2,1,776.01
p2,1,1081.8600000000001
p2,1,1952.26
p2,1,136.38
p2,1,1952.26
p2,1,710.16
p2,1,1726.98
p2,1,4133.379999999999
p2,1,828.8199999999999
p2,1,1460.74
p2,1,1675.7800000000002
p2,1,95.66999999999999
p2,1,832.1899999999999
p2,1,3734.02
p2,1,2454.02
p2,1,1511.94
p2,1,4000.26
p2,1,1573.38
p2,1,59.87
p6,5,614.48
p2,1,3744.26
p2,1,201.95000000000002
p5,4,2976.8900000000003
p5,4,43.800000000000004
p5,4,3599.81
p5,4,1340.75
p5,4,2105.86
p5,4,347.75
p5,4,813.67
p5,4,3570.8100000000004
p5,4,730.5799999999999
p5,4,3187.1499999999996
p5,4,4705.7300000000005
p5,4,514.48
p5,4,1173.3200000000002
p5,4,1291.73
p5,4,1533.05
p5,4,3917.64
p5,4,1774.03
p5,4,1563.99
p5,4,3866.05
p5,4,162.48
p5,4,3273.8500000000004
p5,4,1506.77
p5,4,850.38
p5,4,614.48
p5,4,255.04999999999998
p5,4,2310.12
p5,4,699.52
p5,4,179.34
p5,4,2190.67
p4,3,2340.29
p4,3,210.60999999999999
p4,3,1419.24
p4,3,2791.2400000000002
p4,3,347.75
p4,3,1439.5600000000002
p4,3,730.5799999999999
p4,3,3179.97
p4,3,415.58
p4,3,514.48
p4,3,1173.3200000000002
p4,3,814.26
p4,3,2364.75
p4,3,67.94999999999999
p4,3,1533.05
p4,3,173.24
p4,3,950.5
p4,3,125.77
p4,3,872.86
p4,3,4132.29
p4,3,411.96999999999997
p4,3,2310.12
p4,3,459.15000000000003
p4,3,2125.64
p3,2,1409.5400000000002
p3,2,20.07
p3,2,274.9
p3,2,3241.41
p3,2,264.3
p3,2,1067.47
p3,2,142.67
p3,2,1153.5400000000002
p3,2,433.5
p3,2,1767.3999999999999
p3,2,1494.35
p3,2,49.54
p3,2,512.33
p3,2,1276.42
p3,2,216.35
p3,2,279.09999999999997
p3,2,66.22
p3,2,2241.8700000000003
p3,2,992.08
p3,2,1808.2
p3,2,786.36
p3,2,3038.3300000000004
p3,2,44.330000000000005
p7,6,766.5799999999999
p7,6,222.22
p7,6,1624.5800000000002
p7,6,1112.5800000000002
p7,6,668.1999999999999
p7,6,2208.26
p7,6,846.43
p7,6,837.47
p7,6,1102.3400000000001
p7,6,1450.5
p7,6,922.03
p7,6,1040.9
p7,6,850.39
p7,6,1071.6200000000001
p7,6,673.6
p7,6,3355.14
p7,6,1665.5400000000002
p7,6,146.91
p7,6,825.0699999999999
p7,6,348.51
p7,6,1655.3000000000002
p7,6,207.31
p7,6,488.38
p7,6,1214.98
p3,2,818.81
p3,2,1500.61
p3,2,416.87
p3,2,2439.6299999999997
p3,2,4500.93
p3,2,269.96
p3,2,524.25
p3,2,1388.3600000000001
p3,2,732.27
p3,2,2702.67
p3,2,28.209999999999997
p3,2,1809.53
p3,2,60.46
p3,2,3313.48
p3,2,458.08
p3,2,109.32
p3,2,1139.15
p3,2,826.77
p3,2,3098.05
p3,2,62.81
p3,2,2761.8500000000004
p3,2,820.89
p3,2,980.8
p3,2,646.52
p7,6,183.17000000000002
p7,6,729.9399999999999
p7,6,766.35
p7,6,1522.18
p7,6,894.72
p7,6,543.3299999999999
p7,6,1225.22
p7,6,2607.62
p7,6,173.21
p7,6,681.6899999999999
p7,6,935.91
p7,6,467.33
p7,6,1061.38
p3,2,88.42999999999999
p3,2,5596.610000000001
p3,2,348.56
p3,2,3067.88
p3,2,328.14000000000004
p3,2,140.39
p3,2,388.84000000000003
p3,2,2760.52
p3,2,114.35
p3,2,1514.83
p3,2,2985.8
p3,2,2157.69
p3,2,3600.2000000000003
p5,4,4296.52
p5,4,5812.200000000001
p5,4,5975.490000000001
p4,3,1799.29
p4,3,3487.72
p6,5,1419.24
p6,5,4214.21
p3,2,4808.68
p7,6,3478.02
p7,6,1276.42


==> figures/parameterization-summary/results-long.csv <==
method,metric,value,status,row
brute_force,final_hypervolume_relative_ne,57.94968983069063,complete,0
embedding_linear_qlognei,final_hypervolume_relative_ne,81.40164616033101,complete,1
embedding_linear_qlognei,final_hypervolume_relative_ne,90.62360225184322,complete,2
embedding_linear_qlognei,final_hypervolume_relative_ne,116.26083009906556,complete,3
embedding_linear_qlognei,final_hypervolume_relative_ne,94.11310034361048,complete,4
embedding_linear_qlognei,final_hypervolume_relative_ne,94.45732471469599,complete,5
embedding_linear_qlognei,final_hypervolume_relative_ne,92.2322793758997,complete,6
embedding_linear_qlognei,final_hypervolume_relative_ne,57.21864047863179,complete,7


==> figures/search-method-frontiers/best-feasible.csv <==
series_id,position,ne_delta_percent
m0,0,-0.08677915367456376
m1,1,-0.08677915367456376
m2,2,-0.41936982403168727
m3,3,-0.4308345659922953
m4,4,-0.44827953839198525
m5,5,-0.44794807611316106
m6,6,-0.4894865959569826


==> figures/search-method-frontiers/paths.csv <==
path,mflops,ne_delta_percent
m0-ray,9.63,0.6382562150854765
m0-ray,9.63,0.5943596975277503
m0-solid,9.63,0.5943596975277503
m0-solid,27.91,0.5943596975277503
m0-solid,27.91,0.2655694420113195
m0-solid,50.800000000000004,0.2655694420113195
m0-solid,50.800000000000004,-0.08677915367456376
m0-solid,200,-0.08677915367456376
m0-solid,200,-0.08677915367456376
m0-dotted,160.0,-0.08677915367456376
m0-dotted,162.76000000000002,-0.08677915367456376
m0-dotted,162.76000000000002,-0.20527060718122683
m0-dotted,200,-0.20527060718122683
m0-dotted,200,-0.20527060718122683
m1-ray,9.63,0.6382562150854765
m1-ray,9.63,0.5943596975277503
m1-solid,9.63,0.5943596975277503
m1-solid,18.78,0.5943596975277503
m1-solid,18.78,0.22212173357275974
m1-solid,29.01,0.22212173357275974
m1-solid,29.01,0.1968153730684859
m1-solid,31.360000000000003,0.1968153730684859
m1-solid,31.360000000000003,0.05517514743288725
m1-solid,50.800000000000004,0.05517514743288725
m1-solid,50.800000000000004,-0.08677915367456376
m1-solid,200,-0.08677915367456376
m1-solid,200,-0.08677915367456376
m2-ray,20.07,0.6382562150854765
m2-ray,20.07,0.42505976299054765
m2-solid,20.07,0.42505976299054765
m2-solid,49.54,0.42505976299054765
m2-solid,49.54,-0.2525577474815584
m2-solid,142.67,-0.2525577474815584
m2-solid,142.67,-0.41936982403168727
m2-solid,200,-0.41936982403168727
m2-solid,200,-0.41936982403168727
m3-ray,27.14,0.6382562150854765
m3-ray,27.14,-0.014981270254107382
m3-solid,27.14,-0.014981270254107382
m3-solid,98.38,-0.014981270254107382
m3-solid,98.38,-0.38758126501672485
m3-solid,123.03,-0.38758126501672485
m3-solid,123.03,-0.408627202904247
m3-solid,129.83,-0.408627202904247
m3-solid,129.83,-0.42250798733076644
m3-solid,134.0,-0.42250798733076644
m3-solid,134.0,-0.4308345659922953
m3-solid,200,-0.4308345659922953
m3-solid,200,-0.4308345659922953
m3-dotted,160.0,-0.4308345659922953
m3-dotted,163.38,-0.4308345659922953
m3-dotted,163.38,-0.47329744777532884
m3-dotted,200,-0.47329744777532884
m3-dotted,200,-0.47329744777532884
m4-ray,20.84,0.6382562150854765
m4-ray,20.84,0.18809168650218122
m4-solid,20.84,0.18809168650218122
m4-solid,27.189999999999998,0.18809168650218122
m4-solid,27.189999999999998,0.0402308528658443
m4-solid,38.45,0.0402308528658443
m4-solid,38.45,-0.027540713893393288
m4-solid,52.75,-0.027540713893393288
m4-solid,52.75,-0.31978863695414766
m4-solid,95.55,-0.31978863695414766
m4-solid,95.55,-0.36816790981213154
m4-solid,106.03,-0.36816790981213154
m4-solid,106.03,-0.4384705507839893
m4-solid,120.96,-0.4384705507839893
m4-solid,120.96,-0.44827953839198525
m4-solid,200,-0.44827953839198525
m4-solid,200,-0.44827953839198525
m5-ray,38.17,0.6382562150854765
m5-ray,38.17,0.0018551858096550336
m5-solid,38.17,0.0018551858096550336
m5-solid,53.61,0.0018551858096550336
m5-solid,53.61,-0.29212368569589797
m5-solid,67.36999999999999,-0.29212368569589797
m5-solid,67.36999999999999,-0.3281939984132255
m5-solid,71.61,-0.3281939984132255
m5-solid,71.61,-0.3904119535487168
m5-solid,85.28,-0.3904119535487168
m5-solid,85.28,-0.39154026904560807
m5-solid,118.47999999999999,-0.39154026904560807
m5-solid,118.47999999999999,-0.44794807611316106
m5-solid,200,-0.44794807611316106
m5-solid,200,-0.44794807611316106
m6-ray,20.84,0.6382562150854765
m6-ray,20.84,0.2081222101797906
m6-solid,20.84,0.2081222101797906
m6-solid,23.63,0.2081222101797906
m6-solid,23.63,0.1111846398977047
m6-solid,40.07,0.1111846398977047
m6-solid,40.07,-0.10715680344731812
m6-solid,52.75,-0.10715680344731812
m6-solid,52.75,-0.3192353914771973
m6-solid,84.47,-0.3192353914771973
m6-solid,84.47,-0.4176736989356577
m6-solid,124.46,-0.4176736989356577
m6-solid,124.46,-0.41841232811077184
m6-solid,137.15,-0.41841232811077184
m6-solid,137.15,-0.43121988307735976
m6-solid,149.67000000000002,-0.43121988307735976
m6-solid,149.67000000000002,-0.4894865959569826
m6-solid,200,-0.4894865959569826
m6-solid,200,-0.4894865959569826
pooled,9.63,0.5943596975277503
pooled,18.78,0.5943596975277503
pooled,18.78,0.22212173357275974
pooled,20.84,0.22212173357275974
pooled,20.84,0.18809168650218122
pooled,23.63,0.18809168650218122
pooled,23.63,0.1111846398977047
pooled,27.14,0.1111846398977047
pooled,27.14,-0.014981270254107382
pooled,38.45,-0.014981270254107382
pooled,38.45,-0.027540713893393288
pooled,40.07,-0.027540713893393288
pooled,40.07,-0.10715680344731812
pooled,49.54,-0.10715680344731812
pooled,49.54,-0.2525577474815584
pooled,52.75,-0.2525577474815584
pooled,52.75,-0.31978863695414766
pooled,67.36999999999999,-0.31978863695414766
pooled,67.36999999999999,-0.3281939984132255
pooled,71.61,-0.3281939984132255
pooled,71.61,-0.3904119535487168
pooled,84.47,-0.3904119535487168
pooled,84.47,-0.4176736989356577
pooled,106.03,-0.4176736989356577
pooled,106.03,-0.4384705507839893
pooled,118.47999999999999,-0.4384705507839893
pooled,118.47999999999999,-0.44794807611316106
pooled,120.96,-0.44794807611316106
pooled,120.96,-0.44827953839198525
pooled,149.67000000000002,-0.44827953839198525
pooled,149.67000000000002,-0.4894865959569826
pooled,200,-0.4894865959569826
pooled,200,-0.4894865959569826
roof,9.63,0.6382562150854765
roof,200,0.6382562150854765


==> figures/search-method-frontiers/points.csv <==
series_id,stage,mflops,ne_delta_percent,efficient
m0,0,9.63,0.5943596975277503,1
m0,0,11.91,0.7652909179055866,0
m0,0,450.46999999999997,0.22743929079516376,0
m0,0,1061.07,0.06422833171184966,0
m0,0,1725.23,0.17891953453353557,0
m0,0,4592.43,0.022193671606320804,0
m0,0,27.91,0.2655694420113195,1
m0,0,50.800000000000004,-0.08677915367456376,1
m0,0,529.63,-0.2482607529089745,0
m0,0,1839.31,-0.4808955081960537,1
m0,0,1960.75,-0.2087841210094725,0
m0,0,7551.65,-0.49459291019237045,1
m0,0,127.49000000000001,0.35155234350265635,0
m0,0,259.61,0.13235410742912618,0
m0,0,970.0600000000001,0.20908312311878927,0
m0,0,2464.12,0.006628037508002685,0
m0,0,162.76000000000002,-0.20527060718122683,1
m0,0,486.94,-0.3829953990669839,1
m0,0,1133.0,-0.24020189646749665,0
m0,0,4123.08,-0.37786619262107385,0
m1,0,9.63,0.5943596975277503,1
m1,0,11.379999999999999,0.7073752161634281,0
m1,0,11.91,0.7652909179055866,0
m1,0,450.46999999999997,0.22743929079516376,0
m1,0,743.09,0.04083755275114765,0
m1,0,1061.07,0.06422833171184966,0
m1,0,1725.23,0.17891953453353557,0
m1,0,3168.91,0.02641349257198792,0
m1,0,4592.43,0.022193671606320804,0
m1,0,18.78,0.22212173357275974,1
m1,0,29.01,0.1968153730684859,1
m1,0,31.360000000000003,0.05517514743288725,1
m1,0,490.04999999999995,-0.2678039483929074,1
m1,0,964.96,-0.48792308967652753,1
m1,0,1450.1899999999998,-0.437354877923804,0
m1,0,1848.11,-0.29875839281230737,0
m1,0,3988.11,-0.432500669257196,0
m1,0,6077.29,-0.48870924777925234,1
m1,0,27.91,0.2655694420113195,0
m1,0,46.620000000000005,0.10731103840547249,0
m1,0,50.800000000000004,-0.08677915367456376,1
m1,0,529.63,-0.2482607529089745,0
m1,0,1214.6699999999998,-0.4635345241066483,0
m1,0,1839.31,-0.4808955081960537,0
m1,0,1960.75,-0.2087841210094725,0
m1,0,4807.3099999999995,-0.4713479796456013,0
m1,0,7551.65,-0.49459291019237045,1
m2,0,20.07,0.42505976299054765,1
m2,0,264.3,-0.46374278911888456,1
m2,0,512.33,-0.2074927423578792,0
m2,0,1276.42,-0.49684987866699193,0
m2,0,274.9,-0.26885244230579197,0
m2,0,216.35,0.08696463078845504,0
m2,0,49.54,-0.2525577474815584,1
m2,0,1409.5400000000002,-0.47845177951166445,0
m2,0,1494.35,-0.4042565336640349,0
m2,0,433.5,-0.503053241415404,1
m2,0,279.09999999999997,-0.3321266421769235,0
m2,0,1767.3999999999999,-0.25490667149564833,0
m2,0,1067.47,-0.3765998321407329,0
m2,0,2157.69,-0.4674616788491812,0
m2,0,1153.5400000000002,-0.13143247688662818,0
m2,0,142.67,-0.41936982403168727,1
m2,0,3241.41,0.08835196594365503,0
m2,0,2985.8,-0.37016823793577985,0
m2,0,4808.68,-0.4003713481416738,0
m2,0,3600.2000000000003,-0.3370084077312121,0
m3,2,3230.7599999999998,-0.2417642967648765,0
m3,2,634.27,-0.4678453935183678,0
m3,2,958.76,-0.4102540794616121,0
m3,2,163.38,-0.47329744777532884,1
m3,2,321.12,-0.48711874062706445,0
m3,2,2667.0099999999998,0.3320385643725732,0
m3,2,38.809999999999995,0.01636050184477047,0
m3,2,2658.36,-0.47323393679918924,0
m3,2,27.14,-0.014981270254107382,1
m3,2,844.63,-0.3098264133665463,0
m3,2,265.08,0.09499114287288725,0
m3,2,4079.71,-0.48308070770380807,0
m3,2,1435.4599999999998,-0.25822458508702417,0
m3,2,243.8,-0.49486457807487116,1
m3,2,1112.1200000000001,-0.24278729527773557,0
m3,2,1189.0,-0.3169034368898282,0
m3,3,134.0,-0.4308345659922953,1
m3,3,123.03,-0.408627202904247,1
m3,3,98.38,-0.38758126501672485,1
m3,3,129.83,-0.42250798733076644,1
m4,2,124.46,-0.39842384572568723,0
m4,2,142.32,-0.22489394422048592,0
m4,2,117.33,-0.23564417445552482,0
m4,2,27.189999999999998,0.0402308528658443,1
m4,2,52.75,-0.31978863695414766,1
m4,2,20.84,0.18809168650218122,1
m4,2,148.12,-0.20095408279242147,0
m4,2,46.67,0.4618182455290322,0
m4,2,106.03,-0.4384705507839893,1
m4,2,120.96,-0.44827953839198525,1
m4,2,66.5,-0.2552491977181047,0
m4,2,95.55,-0.36816790981213154,1
m4,2,54.230000000000004,-0.20699691960354227,0
m4,2,38.45,-0.027540713893393288,1
m4,2,38.86,0.012885978918475169,0
m4,2,76.21,-0.1971139122479436,0
m4,3,481.45,-0.43642617633199865,0
m4,3,126.28999999999999,-0.41535956010879466,0
m4,3,428.2,-0.4489057920784805,1
m4,3,3046.58,-0.49201733128980135,1
m5,2,77.39,-0.3541626784641745,0
m5,2,199.95999999999998,0.2842180109349409,0
m5,2,38.17,0.0018551858096550336,1
m5,2,100.28,-0.31819318666669394,0
m5,2,88.28,-0.313674651213345,0
m5,2,85.28,-0.39154026904560807,1
m5,2,71.61,-0.3904119535487168,1
m5,2,162.73999999999998,0.09919890277462684,0
m5,2,67.36999999999999,-0.3281939984132255,1
m5,2,118.47999999999999,-0.44794807611316106,1
m5,2,177.57,-0.055883403090195974,0
m5,2,149.13,-0.39549091404737985,0
m5,2,263.0,-0.17755621309809663,0
m5,2,62.92,-0.24015921531939463,0
m5,2,168.01,-0.42214478712300535,0
m5,2,276.89,-0.2598176679713718,0
m5,3,53.61,-0.29212368569589797,1
m5,3,84.53,-0.3183368277558752,0
m5,3,120.89,-0.39335237584806443,0
m5,3,127.43,-0.43084593461158793,0
m6,2,106.67,-0.2584842866625691,0
m6,2,148.12,-0.1963588077156926,0
m6,2,23.63,0.1111846398977047,1
m6,2,124.46,-0.41841232811077184,1
m6,2,106.03,-0.3970782365679262,0
m6,2,52.75,-0.3192353914771973,1
m6,2,40.07,-0.10715680344731812,1
m6,2,20.84,0.2081222101797906,1
m6,2,76.21,-0.1614693980772792,0
m6,2,117.33,-0.29242583961971946,0
m6,2,142.32,-0.23375850246021343,0
m6,2,46.67,0.4426071847724322,0
m6,2,54.230000000000004,-0.19630840861493826,0
m6,2,38.86,0.1435023047234027,0
m6,2,84.47,-0.4176736989356577,1
m6,2,95.55,-0.34700211194036373,0
m6,3,137.15,-0.43121988307735976,1
m6,3,149.67000000000002,-0.4894865959569826,1
m6,3,151.3,-0.40771091735344966,0
m6,3,152.37,-0.4332659647569141,0


==> figures/search-method-frontiers/profiles.csv <==
series_id,row,mflops
shared,0,94.16
shared,0,302.14000000000004
shared,0,1855.95
shared,0,1409.5400000000002
shared,0,20.07
shared,0,274.9
shared,0,3241.41
shared,0,264.3
shared,0,1067.47
shared,0,142.67
shared,0,1153.5400000000002
shared,0,433.5
shared,0,1767.3999999999999
shared,0,1494.35
shared,0,49.54
shared,0,512.33
shared,0,1276.42
shared,0,216.35
shared,0,279.09999999999997
shared,0,66.22
shared,0,2241.8700000000003
shared,0,992.08
shared,0,1808.2
shared,0,786.36
shared,0,3038.3300000000004
shared,0,44.330000000000005
shared,0,818.81
shared,0,1500.61
shared,0,416.87
shared,0,2439.6299999999997
shared,0,4500.93
shared,0,269.96
shared,0,524.25
shared,0,1388.3600000000001
shared,0,732.27
shared,0,2702.67
shared,0,28.209999999999997
shared,0,1809.53
shared,0,60.46
shared,0,3313.48
shared,0,458.08
shared,0,109.32
shared,0,1139.15
shared,0,826.77
shared,0,3098.05
shared,0,62.81
shared,0,2761.8500000000004
shared,0,820.89
shared,0,980.8
shared,0,646.52
shared,0,88.42999999999999
shared,0,5596.610000000001
shared,0,348.56
shared,0,3067.88
shared,0,328.14000000000004
shared,0,140.39
shared,0,388.84000000000003
shared,0,2760.52
shared,0,114.35
shared,0,1514.83
shared,0,2985.8
shared,0,2157.69
shared,0,3600.2000000000003
shared,0,4808.68


==> figures/training-progression/frontier-paths.csv <==
snapshot,mflops,ne_delta_percent
final,20.84,10.0
final,20.84,0.2081222101797906
final,23.63,0.2081222101797906
final,23.63,0.1111846398977047
final,40.07,0.1111846398977047
final,40.07,-0.10715680344731812
final,52.75,-0.10715680344731812
final,52.75,-0.3192353914771973
final,84.47,-0.3192353914771973
final,84.47,-0.4176736989356577
final,124.46,-0.4176736989356577
final,124.46,-0.41841232811077184
final,137.15,-0.41841232811077184
final,137.15,-0.43121988307735976
final,149.67000000000002,-0.43121988307735976
final,149.67000000000002,-0.4894865959569826
final,180.0,-0.4894865959569826
half,20.84,10.0
half,20.84,0.49021553448702015
half,38.86,0.49021553448702015
half,38.86,0.46025450685049396
half,40.07,0.46025450685049396
half,40.07,0.13676316336745234
half,52.75,0.13676316336745234
half,52.75,-0.026619533114120804
half,84.47,-0.026619533114120804
half,84.47,-0.14388250789629664
half,124.46,-0.14388250789629664
half,124.46,-0.1571923331991329
half,149.67000000000002,-0.1571923331991329
half,149.67000000000002,-0.20912578267196374
half,180.0,-0.20912578267196374


==> figures/training-progression/results-long.csv <==
snapshot,mflops,ne_delta_percent,efficient
half,106.67,0.09811794447747652,0
final,106.67,-0.2584842866625691,0
half,148.12,0.06479828851847785,0
final,148.12,-0.1963588077156926,0
half,23.63,0.4978038770311114,0
final,23.63,0.1111846398977047,1
half,124.46,-0.1571923331991329,1
final,124.46,-0.41841232811077184,1
half,106.03,-0.07880811581994497,0
final,106.03,-0.3970782365679262,0
half,52.75,-0.026619533114120804,1
final,52.75,-0.3192353914771973,1
half,40.07,0.13676316336745234,1
final,40.07,-0.10715680344731812,1
half,20.84,0.49021553448702015,1
final,20.84,0.2081222101797906,1
half,76.21,0.1308290155364577,0
final,76.21,-0.1614693980772792,0
half,117.33,-0.03302981471306577,0
final,117.33,-0.29242583961971946,0
half,142.32,0.07956158778092483,0
final,142.32,-0.23375850246021343,0
half,46.67,0.6924349035512819,0
final,46.67,0.4426071847724322,0
half,54.230000000000004,0.06152832371673557,0
final,54.230000000000004,-0.19630840861493826,0
half,38.86,0.46025450685049396,1
final,38.86,0.1435023047234027,0
half,84.47,-0.14388250789629664,1
final,84.47,-0.4176736989356577,1
half,95.55,-0.09301258738700403,0
final,95.55,-0.34700211194036373,0
half,137.15,-0.12659030836069127,0
final,137.15,-0.43121988307735976,1
half,149.67000000000002,-0.20912578267196374,1
final,149.67000000000002,-0.4894865959569826,1
half,151.3,-0.08034161006068993,0
final,151.3,-0.40771091735344966,0
half,152.37,-0.11977656928244161,0
final,152.37,-0.4332659647569141,0

